QED corrections to neutron and nuclear $\beta$-decay at order $\alpha^2$

We compute two-loop QED corrections to neutron and nuclear beta decay, including full electron mass dependence and real radiation contributions. The result for the neutron, $\delta_{R,\,\rm static}= ( 29.199 \pm 0.001 )\times 10^{-3}$, implies a factor $\sim 70 $ reduction in the uncertainty of the low-energy radiative corrections compared to previous results obtained in the large energy/small electron-mass limit, $m_e/(m_n-m_p) \to 0$. For superallowed nuclear decays we find that the $Z$-independent order $\alpha^2$ corrections range from $(0.1-0.5) \times 10^{-4}$ i.e., of roughly the expected size and comparable to current uncertainty estimates.

==> code/numerics/analytic/angint.expr.json <==
{
"__dict__": [
[
"F",
{
"__sympy__": "Add(Mul(Integer(8), Symbol('k', real=True), Add(Mul(Rational(1, 4), log(Symbol('s', real=True))), Mul(Integer(-1), Rational(1, 4), log(Abs(Add(Symbol('s', real=True), Integer(1))))), Mul(Rational(1, 4), Pow(Symbol('s', real=True), Integer(-1))), Mul(Rational(1, 4), Pow(Symbol('s', real=True), Integer(-2)), log(Add(Symbol('s', real=True), Integer(1)))), Mul(Integer(-1), Rational(1, 2), Pow(Symbol('s', real=True), Integer(-2)), polylog(Integer(2), Mul(Integer(-1), Symbol('s', real=True)))))), Mul(Integer(8), Symbol('k', real=True), Add(Mul(Integer(-1), Rational(1, 4), Pow(log(Symbol('s', real=True)), Integer(2))), Mul(Rational(1, 2), log(Symbol('s', real=True)), log(Add(Symbol('s', real=True), Integer(1)))), Mul(Integer(-1), Rational(1, 4), log(Symbol('s', real=True))), Mul(Rational(1, 4), log(Abs(Add(Symbol('s', real=True), Integer(1))))), Mul(Rational(1, 2), polylog(Integer(2), Mul(Integer(-1), Symbol('s', real=True)))), Mul(Rational(1, 2), Pow(Symbol('s', real=True), Integer(-1)), Add(Mul(Integer(-1), log(Symbol('s', real=True))), Integer(-1))), Mul(Integer(-1), Rational(1, 4), Pow(Symbol('s', real=True), Integer(-1))), Mul(Integer(-1), Rational(1, 2), Pow(Symbol('s', real=True), Integer(-2)), log(Symbol('s', real=True)), log(Add(Symbol('s', real=True), Integer(1)))), Mul(Integer(-1), Rational(1, 4), Pow(Symbol('s', real=True), Integer(-2)), log(Add(Symbol('s', real=True), Integer(1)))))), Mul(Symbol('s', real=True), Pow(Add(Mul(Integer(2), Pow(Symbol('E', real=True), Integer(3)), Pow(Symbol('k', real=True), Integer(2))), Mul(Integer(-1), Integer(2), Symbol('E', real=True), Pow(Symbol('k', real=True), Integer(2)))), Integer(-1)), Add(Mul(Integer(2), Pow(Symbol('E', real=True), Integer(4)), Symbol('G0'), Symbol('L4P'), Symbol('k', real=True)), Mul(Integer(2), Pow(Symbol('E', real=True), Integer(4)), Symbol('KB'), Symbol('k', real=True)), Mul(Integer(-1), Integer(2), Pow(Symbol('E', real=True), Integer(3)), Symbol('SP')), Mul(Integer(2), Pow(Symbol('E', real=True), Integer(3)), Symbol('SQ')), Mul(Integer(2), Pow(Symbol('E', real=True), Integer(3)), Symbol('TPQ'), Pow(Symbol('k', real=True), Integer(2))), Mul(Integer(-1), Integer(2), Pow(Symbol('E', real=True), Integer(3)), Symbol('k', real=True)), Mul(Integer(-1), Integer(2), Pow(Symbol('E', real=True), Integer(2)), Symbol('G0'), Symbol('L4P'), Symbol('k', real=True)), Mul(Integer(-1), Integer(2), Pow(Symbol('E', real=True), Integer(2)), Symbol('KB'), Symbol('k', real=True)), Mul(Integer(-1), Pow(Symbol('E', real=True), Integer(2)), Symbol('SP'), Symbol('k', real=True)), Mul(Integer(2), Symbol('E', real=True), Symbol('SP')), Mul(Integer(-1), Integer(2), Symbol('E', real=True), Symbol('SQ')), Mul(Integer(-1), Integer(2), Symbol('E', real=True), Symbol('TPQ'), Pow(Symbol('k', real=True), Integer(2))), Mul(Integer(-1), Integer(2), Symbol('E', real=True), Symbol('k', real=True)), Mul(Integer(2), Symbol('SP'), Symbol('k', real=True)))), Mul(Add(Mul(Integer(-1), Integer(8), Symbol('E', real=True)), Mul(Integer(-1), Integer(8), Symbol('k', real=True))), Add(Mul(Integer(-1), log(Symbol('s', real=True))), log(Abs(Add(Symbol('s', real=True), Integer(1)))), Mul(Pow(Symbol('s', real=True), Integer(-1)), log(Add(Symbol('s', real=True), Integer(1)))), Mul(Integer(-1), Pow(Symbol('s', real=True), Integer(-1)), polylog(Integer(2), Mul(Integer(-1), Symbol('s', real=True)))))), Mul(Add(Mul(Integer(-1), Integer(8), Symbol('E', real=True)), Mul(Integer(-1), Integer(8), Symbol('k', real=True))), Add(Mul(Rational(1, 2), Pow(log(Symbol('s', real=True)), Integer(2))), Mul(Integer(-1), log(Symbol('s', real=True)), log(Add(Symbol('s', real=True), Integer(1)))), log(Symbol('s', real=True)), Mul(Integer(-1), log(Abs(Add(Symbol('s', real=True), Integer(1))))), Mul(Integer(-1), polylog(Integer(2), Mul(Integer(-1), Symbol('s', real=True)))), Mul(Integer(-1), Pow(Symbol('s', real=True), Integer(-1)), log(Symbol('s', real=True)), log(Add(Symbol('s', real=True), Integer(1)))), Mul(Integer(-1), Pow(Symbol('s', real=True), Integer(-1)), log(Add(Symbol('s', real=True), Integer(1)))))), Mul(Pow(Symbol('s', real=True), Integer(-1)), Add(Mul(Integer(-1), log(Symbol('s', real=True))), Integer(-1)), Add(Mul(Integer(-1), Integer(16), Pow(Symbol('E', real=True), Integer(2)), Symbol('G0')), Mul(Integer(-1), Integer(16), Symbol('E', real=True), Symbol('G0'), Symbol('k', real=True)), Mul(Integer(-1), Integer(8), Symbol('k', real=True)))), Mul(Integer(-1), Pow(Symbol('k', real=True), Integer(-1)), Symbol('s', real=True), Add(Mul(Symbol('E', real=True), Symbol('G0')), Integer(-1)), Add(log(Symbol('s', real=True)), Integer(-1))), Mul(Integer(-1), Rational(1, 2), Pow(Symbol('k', real=True), Integer(-1)), Add(Mul(Integer(-1), Symbol('E', real=True)), Symbol('k', real=True)), Pow(Add(Symbol('E', real=True), Symbol('k', real=True), Integer(-1)), Integer(-1)), Pow(Add(Symbol('E', real=True), Symbol('k', real=True), Integer(1)), Integer(-1)), Add(Mul(Integer(4), Symbol('E', real=True)), Mul(Integer(-1), Symbol('SQ')), Mul(Integer(4), Symbol('k', real=True))), Add(Mul(Integer(-1), Pow(Symbol('E', real=True), Integer(2))), Pow(Symbol('k', real=True), Integer(2)), Integer(1)), log(Abs(Add(Pow(Symbol('E', real=True), Integer(2)), Mul(Integer(2), Symbol('E', real=True), Symbol('k', real=True)), Pow(Symbol('k', real=True), Integer(2)), Mul(Integer(-1), Symbol('s', real=True)), Integer(-1))))), Mul(Pow(Symbol('k', real=True), Integer(-1)), Add(Mul(Integer(-1), Symbol('E', real=True)), Symbol('k', real=True)), Pow(Add(Symbol('E', real=True), Symbol('k', real=True)), Integer(-1)), Add(Mul(log(Symbol('s', real=True)), log(Add(Mul(Integer(-1), Symbol('s', real=True), Pow(Add(Pow(Symbol('E', real=True), Integer(2)), Mul(Integer(2), Symbol('E', real=True), Symbol('k', real=True)), Pow(Symbol('k', real=True), Integer(2)), Integer(-1)), Integer(-1))), Integer(1)))), polylog(Integer(2), Mul(Symbol('s', real=True), Pow(Add(Pow(Symbol('E', real=True), Integer(2)), Mul(Integer(2), Symbol('E', real=True), Symbol('k', real=True)), Pow(Symbol('k', real=True), Integer(2)), Integer(-1)), Integer(-1))))), Add(Mul(Integer(-1), Pow(Symbol('E', real=True), Integer(2))), Pow(Symbol('k', real=True), Integer(2)), Integer(1))), Mul(Integer(2), Pow(Symbol('k', real=True), Integer(-1)), Add(Mul(Integer(-1), log(Symbol('s', real=True)), polylog(Integer(2), Mul(Integer(-1), Symbol('s', real=True)))), polylog(Integer(3), Mul(Integer(-1), Symbol('s', real=True)))), Add(Mul(Integer(4), Pow(Symbol('E', real=True), Integer(2))), Mul(Integer(4), Symbol('E', real=True), Symbol('k', real=True)), Mul(Integer(2), Pow(Symbol('k', real=True), Integer(2))), Integer(1))), Mul(Pow(Symbol('k', real=True), Integer(-1)), Add(Mul(Integer(4), Symbol('E', real=True), Symbol('k', real=True)), Mul(Integer(4), Pow(Symbol('k', real=True), Integer(2))), Integer(1)), Add(log(Symbol('s', real=True)), Mul(Integer(-1), log(Abs(Add(Symbol('s', real=True), Integer(1))))), Mul(Integer(-1), Pow(Add(Symbol('s', real=True), Integer(1)), Integer(-1)), log(Symbol('s', real=True))))), Mul(Pow(Symbol('k', real=True), Integer(-1)), Add(Mul(Integer(4), Symbol('E', real=True), Symbol('k', real=True)), Mul(Integer(4), Pow(Symbol('k', real=True), Integer(2))), Integer(1)), log(Abs(Add(Symbol('s', real=True), Integer(1))))), Mul(Integer(2), Pow(Symbol('k', real=True), Integer(-1)), Add(Mul(Integer(4), Pow(Symbol('E', real=True), Integer(2))), Mul(Integer(4), Symbol('E', real=True), Symbol('k', real=True)), Mul(Integer(2), Pow(Symbol('k', real=True), Integer(2))), Integer(1)), polylog(Integer(3), Mul(Integer(-1), Symbol('s', real=True)))), Mul(Integer(-1), Pow(Symbol('k', real=True), Integer(-1)), Add(Mul(Symbol('s', real=True), log(Add(Symbol('s', real=True), Integer(1)))), Mul(Symbol('s', real=True), polylog(Integer(2), Mul(Integer(-1), Symbol('s', real=True)))), Mul(Integer(-1), Symbol('s', real=True)), log(Abs(Add(Symbol('s', real=True), Integer(1)))))), Mul(Integer(2), Pow(Symbol('k', real=True), Integer(-1)), Add(Mul(Integer(2), Pow(Symbol('E', real=True), Integer(3)), Symbol('G0')), Mul(Integer(2), Pow(Symbol('E', real=True), Integer(2)), Symbol('G0'), Symbol('k', real=True)), Mul(Symbol('E', real=True), Symbol('G0'), Pow(Symbol('k', real=True), Integer(2))), Mul(Integer(2), Symbol('E', real=True), Symbol('k', real=True)), Mul(Integer(3), Pow(Symbol('k', real=True), Integer(2)))), Pow(log(Symbol('s', real=True)), Integer(2))), Mul(Integer(-1), Pow(Symbol('k', real=True), Integer(-1)), Add(Mul(Integer(-1), Symbol('s', real=True), Add(log(Symbol('s', real=True)), Integer(-1))), Mul(Symbol('s', real=True), log(Symbol('s', real=True)), log(Add(Symbol('s', real=True), Integer(1)))), Mul(Integer(-1), Symbol('s', real=True), log(Add(Symbol('s', real=True), Integer(1)))), Symbol('s', real=True), Mul(log(Symbol('s', real=True)), log(Add(Symbol('s', real=True), Integer(1)))), Mul(Integer(-1), log(Abs(Add(Symbol('s', real=True), Integer(1))))), polylog(Integer(2), Mul(Integer(-1), Symbol('s', real=True))))), Mul(Integer(-1), Pow(Symbol('k', real=True), Integer(-1)), Pow(Add(Symbol('E', real=True), Symbol('k', real=True)), Integer(-1)), Add(Mul(log(Symbol('s', real=True)), log(Add(Symbol('s', real=True), Integer(1)))), polylog(Integer(2), Mul(Integer(-1), Symbol('s', real=True)))), Add(Mul(Integer(8), Pow(Symbol('E', real=True), Integer(2)), Symbol('k', real=True)), Mul(Integer(20), Symbol('E', real=True), Pow(Symbol('k', real=True), Integer(2))), Mul(Integer(3), Symbol('E', real=True)), Mul(Integer(12), Pow(Symbol('k', real=True), Integer(3))), Mul(Integer(5), Symbol('k', real=True)))), Mul(Integer(-1), Integer(4), Pow(Symbol('E', real=True), Integer(-1)), Pow(Symbol('s', real=True), Integer(-1)), Add(Mul(Integer(4), Pow(Symbol('E', real=True), Integer(3)), Symbol('G0'), Symbol('L4P')), Mul(Integer(4), Pow(Symbol('E', real=True), Integer(3)), Symbol('KB')), Mul(Integer(4), Pow(Symbol('E', real=True), Integer(2)), Symbol('G0'), Symbol('L4P'), Symbol('k', real=True)), Mul(Integer(4), Pow(Symbol('E', real=True), Integer(2)), Symbol('KB'), Symbol('k', real=True)), Mul(Integer(-1), Symbol('E', real=True), Symbol('SP')), Mul(Symbol('E', real=True), Symbol('SQ')), Mul(Integer(2), Symbol('E', real=True), Symbol('k', real=True)), Mul(Integer(-1), Symbol('SP'), Symbol('k', real=True)))), Mul(Integer(-1), Pow(Symbol('E', real=True), Integer(-1)), Pow(Symbol('k', real=True), Integer(-1)), Pow(Add(Symbol('E', real=True), Integer(-1)), Integer(-1)), Pow(Add(Symbol('E', real=True), Integer(1)), Integer(-1)), Pow(Add(Symbol('E', real=True), Symbol('k', real=True), Integer(-1)), Integer(-1)), Pow(Add(Symbol('E', real=True), Symbol('k', real=True), Integer(1)), Integer(-1)), Add(Mul(Integer(8), Pow(Symbol('E', real=True), Integer(8)), Symbol('G0'), Symbol('L4P')), Mul(Integer(8), Pow(Symbol('E', real=True), Integer(8)), Symbol('KB')), Mul(Integer(24), Pow(Symbol('E', real=True), Integer(7)), Symbol('G0'), Symbol('L4P'), Symbol('k', real=True)), Mul(Integer(24), Pow(Symbol('E', real=True), Integer(7)), Symbol('KB'), Symbol('k', real=True)), Mul(Integer(8), Pow(Symbol('E', real=True), Integer(7)), Symbol('TPQ'), Symbol('k', real=True)), Mul(Integer(28), Pow(Symbol('E', real=True), Integer(6)), Symbol('G0'), Symbol('L4P'), Pow(Symbol('k', real=True), Integer(2))), Mul(Integer(-1), Integer(16), Pow(Symbol('E', real=True), Integer(6)), Symbol('G0'), Symbol('L4P')), Mul(Integer(28), Pow(Symbol('E', real=True), Integer(6)), Symbol('KB'), Pow(Symbol('k', real=True), Integer(2))), Mul(Integer(-1), Integer(16), Pow(Symbol('E', real=True), Integer(6)), Symbol('KB')), Mul(Integer(-1), Integer(4), Pow(Symbol('E', real=True), Integer(6)), Symbol('SP')), Mul(Integer(4), Pow(Symbol('E', real=True), Integer(6)), Symbol('SQ')), Mul(Integer(24), Pow(Symbol('E', real=True), Integer(6)), Symbol('TPQ'), Pow(Symbol('k', real=True), Integer(2))), Mul(Integer(8), Pow(Symbol('E', real=True), Integer(6)), Symbol('k', real=True)), Mul(Integer(16), Pow(Symbol('E', real=True), Integer(5)), Symbol('G0'), Symbol('L4P'), Pow(Symbol('k', real=True), Integer(3))), Mul(Integer(-1), Integer(32), Pow(Symbol('E', real=True), Integer(5)), Symbol('G0'), Symbol('L4P'), Symbol('k', real=True)), Mul(Integer(16), Pow(Symbol('E', real=True), Integer(5)), Symbol('KB'), Pow(Symbol('k', real=True), Integer(3))), Mul(Integer(-1), Integer(32), Pow(Symbol('E', real=True), Integer(5)), Symbol('KB'), Symbol('k', real=True)), Mul(Integer(-1), Integer(12), Pow(Symbol('E', real=True), Integer(5)), Symbol('SP'), Symbol('k', real=True)), Mul(Integer(8), Pow(Symbol('E', real=True), Integer(5)), Symbol('SQ'), Symbol('k', real=True)), Mul(Integer(28), Pow(Symbol('E', real=True), Integer(5)), Symbol('TPQ'), Pow(Symbol('k', real=True), Integer(3))), Mul(Integer(-1), Integer(16), Pow(Symbol('E', real=True), Integer(5)), Symbol('TPQ'), Symbol('k', real=True)), Mul(Integer(24), Pow(Symbol('E', real=True), Integer(5)), Pow(Symbol('k', real=True), Integer(2))), Mul(Integer(4), Pow(Symbol('E', real=True), Integer(4)), Symbol('G0'), Symbol('L4P'), Pow(Symbol('k', real=True), Integer(4))), Mul(Integer(-1), Integer(32), Pow(Symbol('E', real=True), Integer(4)), Symbol('G0'), Symbol('L4P'), Pow(Symbol('k', real=True), Integer(2))), Mul(Integer(8), Pow(Symbol('E', real=True), Integer(4)), Symbol('G0'), Symbol('L4P')), Mul(Integer(4), Pow(Symbol('E', real=True), Integer(4)), Symbol('KB'), Pow(Symbol('k', real=True), Integer(4))), Mul(Integer(-1), Integer(32), Pow(Symbol('E', real=True), Integer(4)), Symbol('KB'), Pow(Symbol('k', real=True), Integer(2))), Mul(Integer(8), Pow(Symbol('E', real=True), Integer(4)), Symbol('KB')), Mul(Integer(-1), Integer(14), Pow(Symbol('E', real=True), Integer(4)), Symbol('SP'), Pow(Symbol('k', real=True), Integer(2))), Mul(Integer(8), Pow(Symbol('E', real=True), Integer(4)), Symbol('SP')), Mul(Integer(6), Pow(Symbol('E', real=True), Integer(4)), Symbol('SQ'), Pow(Symbol('k', real=True), Integer(2))), Mul(Integer(-1), Integer(8), Pow(Symbol('E', real=True), Integer(4)), Symbol('SQ')), Mul(Integer(16), Pow(Symbol('E', real=True), Integer(4)), Symbol('TPQ'), Pow(Symbol('k', real=True), Integer(4))), Mul(Integer(-1), Integer(32), Pow(Symbol('E', real=True), Integer(4)), Symbol('TPQ'), Pow(Symbol('k', real=True), Integer(2))), Mul(Integer(24), Pow(Symbol('E', real=True), Integer(4)), Pow(Symbol('k', real=True), Integer(3))), Mul(Integer(-1), Integer(16), Pow(Symbol('E', real=True), Integer(4)), Symbol('k', real=True)), Mul(Integer(-1), Integer(16), Pow(Symbol('E', real=True), Integer(3)), Symbol('G0'), Symbol('L4P'), Pow(Symbol('k', real=True), Integer(3))), Mul(Integer(8), Pow(Symbol('E', real=True), Integer(3)), Symbol('G0'), Symbol('L4P'), Symbol('k', real=True)), Mul(Integer(-1), Integer(16), Pow(Symbol('E', real=True), Integer(3)), Symbol('KB'), Pow(Symbol('k', real=True), Integer(3))), Mul(Integer(8), Pow(Symbol('E', real=True), Integer(3)), Symbol('KB'), Symbol('k', real=True)), Mul(Integer(-1), Integer(8), Pow(Symbol('E', real=True), Integer(3)), Symbol('SP'), Pow(Symbol('k', real=True), Integer(3))), Mul(Integer(17), Pow(Symbol('E', real=True), Integer(3)), Symbol('SP'), Symbol('k', real=True)), Mul(Integer(2), Pow(Symbol('E', real=True), Integer(3)), Symbol('SQ'), Pow(Symbol('k', real=True), Integer(3))), Mul(Integer(-1), Integer(9), Pow(Symbol('E', real=True), Integer(3)), Symbol('SQ'), Symbol('k', real=True)), Mul(Integer(4), Pow(Symbol('E', real=True), Integer(3)), Symbol('TPQ'), Pow(Symbol('k', real=True), Integer(5))), Mul(Integer(-1), Integer(32), Pow(Symbol('E', real=True), Integer(3)), Symbol('TPQ'), Pow(Symbol('k', real=True), Integer(3))), Mul(Integer(8), Pow(Symbol('E', real=True), Integer(3)), Symbol('TPQ'), Symbol('k', real=True)), Mul(Integer(8), Pow(Symbol('E', real=True), Integer(3)), Pow(Symbol('k', real=True), Integer(4))), Mul(Integer(-1), Integer(44), Pow(Symbol('E', real=True), Integer(3)), Pow(Symbol('k', real=True), Integer(2))), Mul(Integer(-1), Integer(4), Pow(Symbol('E', real=True), Integer(2)), Symbol('G0'), Symbol('L4P'), Pow(Symbol('k', real=True), Integer(4))), Mul(Integer(4), Pow(Symbol('E', real=True), Integer(2)), Symbol('G0'), Symbol('L4P'), Pow(Symbol('k', real=True), Integer(2))), Mul(Integer(-1), Integer(4), Pow(Symbol('E', real=True), Integer(2)), Symbol('KB'), Pow(Symbol('k', real=True), Integer(4))), Mul(Integer(4), Pow(Symbol('E', real=True), Integer(2)), Symbol('KB'), Pow(Symbol('k', real=True), Integer(2))), Mul(Integer(-1), Integer(2), Pow(Symbol('E', real=True), Integer(2)), Symbol('SP'), Pow(Symbol('k', real=True), Integer(4))), Mul(Integer(18), Pow(Symbol('E', real=True), Integer(2)), Symbol('SP'), Pow(Symbol('k', real=True), Integer(2))), Mul(Integer(-1), Integer(4), Pow(Symbol('E', real=True), Integer(2)), Symbol('SP')), Mul(Integer(-1), Integer(6), Pow(Symbol('E', real=True), Integer(2)), Symbol('SQ'), Pow(Symbol('k', real=True), Integer(2))), Mul(Integer(4), Pow(Symbol('E', real=True), Integer(2)), Symbol('SQ')), Mul(Integer(-1), Integer(16), Pow(Symbol('E', real=True), Integer(2)), Symbol('TPQ'), Pow(Symbol('k', real=True), Integer(4))), Mul(Integer(8), Pow(Symbol('E', real=True), Integer(2)), Symbol('TPQ'), Pow(Symbol('k', real=True), Integer(2))), Mul(Integer(-1), Integer(28), Pow(Symbol('E', real=True), Integer(2)), Pow(Symbol('k', real=True), Integer(3))), Mul(Integer(8), Pow(Symbol('E', real=True), Integer(2)), Symbol('k', real=True)), Mul(Integer(9), Symbol('E', real=True), Symbol('SP'), Pow(Symbol('k', real=True), Integer(3))), Mul(Integer(-1), Integer(5), Symbol('E', real=True), Symbol('SP'), Symbol('k', real=True)), Mul(Integer(-1), Integer(2), Symbol('E', real=True), Symbol('SQ'), Pow(Symbol('k', real=True), Integer(3))), Mul(Symbol('E', real=True), Symbol('SQ'), Symbol('k', real=True)), Mul(Integer(-1), Integer(4), Symbol('E', real=True), Symbol('TPQ'), Pow(Symbol('k', real=True), Integer(5))), Mul(Integer(4), Symbol('E', real=True), Symbol('TPQ'), Pow(Symbol('k', real=True), Integer(3))), Mul(Integer(-1), Integer(8), Symbol('E', real=True), Pow(Symbol('k', real=True), Integer(4))), Mul(Integer(12), Symbol('E', real=True), Pow(Symbol('k', real=True), Integer(2))), Mul(Integer(2), Symbol('SP'), Pow(Symbol('k', real=True), Integer(4))), Mul(Integer(-1), Integer(2), Symbol('SP'), Pow(Symbol('k', real=True), Integer(2)))), log(Symbol('s', real=True))))"
}
],
[
"symbols",
{
"__tuple__": [
{
"__sympy__": "Symbol('SP')"
},
{
"__sympy__": "Symbol('SQ')"
},
{
"__sympy__": "Symbol('TPQ')"
},
{
"__sympy__": "Symbol('KB')"
},
{
"__sympy__": "Symbol('G0')"
},
{
"__sympy__": "Symbol('L4P')"
},
{
"__sympy__": "Symbol('s0')"
}
]
}
]
]
}

==> code/numerics/analytic/deltaA_an.expr.json <==
{
"__dict__": [
[
"TA2",
{
"__sympy__": "Mul(Pow(Symbol('k', real=True), Integer(-2)), Pow(Symbol('s', real=True), Integer(-3)), Pow(Add(Pow(Symbol('s', real=True), Integer(2)), Mul(Integer(2), Symbol('s', real=True)), Integer(1)), Integer(-1)), Add(Mul(Integer(-1), Integer(8), Pow(Symbol('E', real=True), Integer(2)), Symbol('k', real=True), Pow(Symbol('s', real=True), Integer(4)), log(Symbol('s', real=True))), Mul(Integer(8), Pow(Symbol('E', real=True), Integer(2)), Symbol('k', real=True), Pow(Symbol('s', real=True), Integer(4))), Mul(Integer(32), Pow(Symbol('E', real=True), Integer(2)), Symbol('k', real=True), Pow(Symbol('s', real=True), Integer(3)), log(Symbol('s', real=True))), Mul(Integer(8), Pow(Symbol('E', real=True), Integer(2)), Symbol('k', real=True), Pow(Symbol('s', real=True), Integer(3))), Mul(Integer(32), Pow(Symbol('E', real=True), Integer(2)), Symbol('k', real=True), Pow(Symbol('s', real=True), Integer(2)), log(Symbol('s', real=True))), Mul(Integer(4), Symbol('E', real=True), Pow(Symbol('k', real=True), Integer(2)), Pow(Symbol('s', real=True), Integer(4))), Mul(Integer(-1), Integer(8), Symbol('E', real=True), Pow(Symbol('k', real=True), Integer(2)), Pow(Symbol('s', real=True), Integer(3)), log(Symbol('s', real=True)), log(Add(Symbol('s', real=True), Integer(1)))), Mul(Integer(60), Symbol('E', real=True), Pow(Symbol('k', real=True), Integer(2)), Pow(Symbol('s', real=True), Integer(3)), log(Symbol('s', real=True))), Mul(Integer(-1), Integer(8), Symbol('E', real=True), Pow(Symbol('k', real=True), Integer(2)), Pow(Symbol('s', real=True), Integer(3)), polylog(Integer(2), Mul(Integer(-1), Symbol('s', real=True)))), Mul(Integer(-1), Integer(12), Symbol('E', real=True), Pow(Symbol('k', real=True), Integer(2)), Pow(Symbol('s', real=True), Integer(3))), Mul(Integer(-1), Integer(16), Symbol('E', real=True), Pow(Symbol('k', real=True), Integer(2)), Pow(Symbol('s', real=True), Integer(2)), log(Symbol('s', real=True)), log(Add(Symbol('s', real=True), Integer(1)))), Mul(Integer(8), Symbol('E', real=True), Pow(Symbol('k', real=True), Integer(2)), Pow(Symbol('s', real=True), Integer(2)), log(Symbol('s', real=True))), Mul(Integer(-1), Integer(16), Symbol('E', real=True), Pow(Symbol('k', real=True), Integer(2)), Pow(Symbol('s', real=True), Integer(2)), polylog(Integer(2), Mul(Integer(-1), Symbol('s', real=True)))), Mul(Integer(-1), Integer(16), Symbol('E', real=True), Pow(Symbol('k', real=True), Integer(2)), Pow(Symbol('s', real=True), Integer(2))), Mul(Integer(-1), Integer(8), Symbol('E', real=True), Pow(Symbol('k', real=True), Integer(2)), Symbol('s', real=True), log(Symbol('s', real=True)), log(Add(Symbol('s', real=True), Integer(1)))), Mul(Integer(-1), Integer(32), Symbol('E', real=True), Pow(Symbol('k', real=True), Integer(2)), Symbol('s', real=True), log(Symbol('s', real=True))), Mul(Integer(-1), Integer(8), Symbol('E', real=True), Pow(Symbol('k', real=True), Integer(2)), Symbol('s', real=True), polylog(Integer(2), Mul(Integer(-1), Symbol('s', real=True)))), Mul(Integer(2), Symbol('E', real=True), Pow(Symbol('s', real=True), Integer(5)), log(Symbol('s', real=True))), Mul(Integer(-1), Integer(2), Symbol('E', real=True), Pow(Symbol('s', real=True), Integer(5))), Mul(Integer(-1), Integer(8), Symbol('E', real=True), Pow(Symbol('s', real=True), Integer(4)), log(Symbol('s', real=True))), Mul(Integer(-1), Integer(2), Symbol('E', real=True), Pow(Symbol('s', real=True), Integer(4))), Mul(Integer(-1), Integer(8), Symbol('E', real=True), Pow(Symbol('s', real=True), Integer(3)), log(Symbol('s', real=True))), Mul(Integer(4), Pow(Symbol('k', real=True), Integer(3)), Pow(Symbol('s', real=True), Integer(4)), log(Symbol('s', real=True))), Mul(Integer(-1), Integer(8), Pow(Symbol('k', real=True), Integer(3)), Pow(Symbol('s', real=True), Integer(3)), log(Symbol('s', real=True)), log(Add(Symbol('s', real=True), Integer(1)))), Mul(Integer(20), Pow(Symbol('k', real=True), Integer(3)), Pow(Symbol('s', real=True), Integer(3)), log(Symbol('s', real=True))), Mul(Integer(-1), Integer(8), Pow(Symbol('k', real=True), Integer(3)), Pow(Symbol('s', real=True), Integer(3)), polylog(Integer(2), Mul(Integer(-1), Symbol('s', real=True)))), Mul(Integer(-1), Integer(4), Pow(Symbol('k', real=True), Integer(3)), Pow(Symbol('s', real=True), Integer(3))), Mul(Integer(-1), Integer(8), Pow(Symbol('k', real=True), Integer(3)), Pow(Symbol('s', real=True), Integer(2)), log(Symbol('s', real=True)), log(Add(Symbol('s', real=True), Integer(1)))), Mul(Integer(-1), Integer(36), Pow(Symbol('k', real=True), Integer(3)), Pow(Symbol('s', real=True), Integer(2)), log(Symbol('s', real=True))), Mul(Integer(-1), Integer(8), Pow(Symbol('k', real=True), Integer(3)), Pow(Symbol('s', real=True), Integer(2)), polylog(Integer(2), Mul(Integer(-1), Symbol('s', real=True)))), Mul(Integer(4), Pow(Symbol('k', real=True), Integer(3)), Pow(Symbol('s', real=True), Integer(2))), Mul(Integer(8), Pow(Symbol('k', real=True), Integer(3)), Symbol('s', real=True), log(Symbol('s', real=True)), log(Add(Symbol('s', real=True), Integer(1)))), Mul(Integer(-1), Integer(40), Pow(Symbol('k', real=True), Integer(3)), Symbol('s', real=True), log(Symbol('s', real=True))), Mul(Integer(8), Pow(Symbol('k', real=True), Integer(3)), Symbol('s', real=True), polylog(Integer(2), Mul(Integer(-1), Symbol('s', real=True)))), Mul(Integer(8), Pow(Symbol('k', real=True), Integer(3)), Symbol('s', real=True)), Mul(Integer(8), Pow(Symbol('k', real=True), Integer(3)), log(Symbol('s', real=True)), log(Add(Symbol('s', real=True), Integer(1)))), Mul(Integer(8), Pow(Symbol('k', real=True), Integer(3)), polylog(Integer(2), Mul(Integer(-1), Symbol('s', real=True)))), Mul(Integer(-1), Symbol('k', real=True), Pow(Symbol('s', real=True), Integer(5))), Mul(Integer(2), Symbol('k', real=True), Pow(Symbol('s', real=True), Integer(4)), log(Symbol('s', real=True)), log(Add(Symbol('s', real=True), Integer(1)))), Mul(Integer(-1), Integer(13), Symbol('k', real=True), Pow(Symbol('s', real=True), Integer(4)), log(Symbol('s', real=True))), Mul(Integer(2), Symbol('k', real=True), Pow(Symbol('s', real=True), Integer(4)), polylog(Integer(2), Mul(Integer(-1), Symbol('s', real=True)))), Mul(Symbol('k', real=True), Pow(Symbol('s', real=True), Integer(4))), Mul(Integer(4), Symbol('k', real=True), Pow(Symbol('s', real=True), Integer(3)), log(Symbol('s', real=True)), log(Add(Symbol('s', real=True), Integer(1)))), Mul(Integer(-1), Integer(10), Symbol('k', real=True), Pow(Symbol('s', real=True), Integer(3)), log(Symbol('s', real=True))), Mul(Integer(4), Symbol('k', real=True), Pow(Symbol('s', real=True), Integer(3)), polylog(Integer(2), Mul(Integer(-1), Symbol('s', real=True)))), Mul(Integer(2), Symbol('k', real=True), Pow(Symbol('s', real=True), Integer(3))), Mul(Integer(2), Symbol('k', real=True), Pow(Symbol('s', real=True), Integer(2)), log(Symbol('s', real=True)), log(Add(Symbol('s', real=True), Integer(1)))), Mul(Integer(2), Symbol('k', real=True), Pow(Symbol('s', real=True), Integer(2)), polylog(Integer(2), Mul(Integer(-1), Symbol('s', real=True))))))"
}
],
[
"TA1",
{
"__sympy__": "Add(Mul(Pow(Symbol('k', real=True), Integer(-2)), Pow(Symbol('s', real=True), Integer(-3)), Add(Mul(Integer(-1), Integer(4), Symbol('s', real=True), Pow(Add(Symbol('s', real=True), Integer(1)), Integer(-1)), log(Symbol('s', real=True))), Integer(2)), Add(Mul(Integer(16), Pow(Symbol('E', real=True), Integer(2)), Symbol('k', real=True), Symbol('s', real=True)), Mul(Integer(16), Symbol('E', real=True), Pow(Symbol('k', real=True), Integer(2)), Symbol('s', real=True)), Mul(Integer(-1), Integer(16), Symbol('E', real=True), Pow(Symbol('k', real=True), Integer(2))), Mul(Integer(-1), Integer(4), Symbol('E', real=True), Pow(Symbol('s', real=True), Integer(2))), Mul(Integer(4), Pow(Symbol('k', real=True), Integer(3)), Symbol('s', real=True)), Mul(Integer(-1), Integer(16), Pow(Symbol('k', real=True), Integer(3))), Mul(Integer(-1), Integer(4), Symbol('k', real=True), Pow(Symbol('s', real=True), Integer(2))))), Mul(Pow(Symbol('k', real=True), Integer(-2)), Pow(Symbol('s', real=True), Integer(-3)), Add(log(Symbol('s', real=True)), Integer(-1), Mul(Integer(-1), Integer(2), Pow(Add(Mul(Integer(2), Symbol('s', real=True)), Integer(2)), Integer(-1))), Mul(Integer(-1), Pow(Add(Symbol('s', real=True), Integer(1)), Integer(-2)), log(Symbol('s', real=True)))), Add(Mul(Integer(8), Pow(Symbol('E', real=True), Integer(2)), Symbol('k', real=True), Pow(Symbol('s', real=True), Integer(2))), Mul(Integer(16), Pow(Symbol('E', real=True), Integer(2)), Symbol('k', real=True), Symbol('s', real=True)), Mul(Integer(8), Symbol('E', real=True), Pow(Symbol('k', real=True), Integer(2)), Pow(Symbol('s', real=True), Integer(2))), Mul(Integer(8), Symbol('E', real=True), Pow(Symbol('k', real=True), Integer(2)), Symbol('s', real=True)), Mul(Integer(-1), Integer(16), Symbol('E', real=True), Pow(Symbol('k', real=True), Integer(2))), Mul(Integer(-1), Integer(2), Symbol('E', real=True), Pow(Symbol('s', real=True), Integer(3))), Mul(Integer(-1), Integer(4), Symbol('E', real=True), Pow(Symbol('s', real=True), Integer(2))), Mul(Integer(4), Pow(Symbol('k', real=True), Integer(3)), Pow(Symbol('s', real=True), Integer(2))), Mul(Integer(-1), Integer(4), Pow(Symbol('k', real=True), Integer(3)), Symbol('s', real=True)), Mul(Integer(-1), Integer(16), Pow(Symbol('k', real=True), Integer(3))), Mul(Integer(-1), Integer(2), Symbol('k', real=True), Pow(Symbol('s', real=True), Integer(3))), Mul(Integer(-1), Integer(4), Symbol('k', real=True), Pow(Symbol('s', real=True), Integer(2))))))"
}
],
[
"T0",
{
"__sympy__": "Mul(Pow(Symbol('k', real=True), Integer(-2)), Pow(Symbol('s', real=True), Integer(-2)), Add(Mul(Integer(8), Pow(Symbol('E', real=True), Integer(2)), Symbol('k', real=True), Symbol('s', real=True)), Mul(Integer(8), Symbol('E', real=True), Pow(Symbol('k', real=True), Integer(2)), Symbol('s', real=True)), Mul(Integer(-1), Integer(8), Symbol('E', real=True), Pow(Symbol('k', real=True), Integer(2))), Mul(Integer(-1), Integer(2), Symbol('E', real=True), Pow(Symbol('s', real=True), Integer(2))), Mul(Integer(4), Pow(Symbol('k', real=True), Integer(3)), Symbol('s', real=True)), Mul(Integer(-1), Integer(8), Pow(Symbol('k', real=True), Integer(3))), Mul(Integer(-1), Integer(2), Symbol('k', real=True), Pow(Symbol('s', real=True), Integer(2)))))"
}
]
]
}

==> code/numerics/analytic/redcoef.expr.json <==
{
"__dict__": [
[
"coef",
{
"__dict__": [
[
{
"__sympy__": "Symbol('Box4')"
},
{
"__sympy__": "Mul(Symbol('E', real=True), Pow(Symbol('k', real=True), Integer(-1)), Pow(Symbol('s', real=True), Integer(-1)), Add(Mul(Integer(-1), Integer(8), Pow(Symbol('E', real=True), Integer(2)), Symbol('s', real=True)), Mul(Integer(-1), Integer(8), Symbol('E', real=True), Symbol('k', real=True), Symbol('s', real=True)), Mul(Integer(16), Symbol('E', real=True), Symbol('k', real=True)), Mul(Integer(-1), Integer(4), Pow(Symbol('k', real=True), Integer(2)), Symbol('s', real=True)), Mul(Integer(16), Pow(Symbol('k', real=True), Integer(2))), Pow(Symbol('s', real=True), Integer(2))))"
}
],
[
{
"__sympy__": "Symbol('Tp')"
},
{
"__sympy__": "Mul(Integer(-1), Symbol('E', real=True), Pow(Symbol('k', real=True), Integer(-1)), Pow(Symbol('s', real=True), Integer(-2)), Add(Mul(Integer(-1), Integer(8), Pow(Symbol('E', real=True), Integer(2)), Symbol('s', real=True)), Mul(Integer(-1), Integer(8), Symbol('E', real=True), Symbol('k', real=True), Symbol('s', real=True)), Mul(Integer(16), Symbol('E', real=True), Symbol('k', real=True)), Mul(Integer(-1), Integer(4), Pow(Symbol('k', real=True), Integer(2)), Symbol('s', real=True)), Mul(Integer(16), Pow(Symbol('k', real=True), Integer(2))), Pow(Symbol('s', real=True), Integer(2))))"
}
],
[
{
"__sympy__": "Symbol('Tq')"
},
{
"__sympy__": "Mul(Rational(1, 2), Pow(Symbol('k', real=True), Integer(-1)), Pow(Symbol('s', real=True), Integer(-2)), Pow(Add(Mul(Integer(-1), Pow(Symbol('E', real=True), Integer(2))), Mul(Integer(-1), Integer(2), Symbol('E', real=True), Symbol('k', real=True)), Mul(Integer(-1), Pow(Symbol('k', real=True), Integer(2))), Symbol('s', real=True), Integer(1)), Integer(-1)), Add(Mul(Integer(16), Pow(Symbol('E', real=True), Integer(5)), Symbol('s', real=True)), Mul(Integer(64), Pow(Symbol('E', real=True), Integer(4)), Symbol('k', real=True), Symbol('s', real=True)), Mul(Integer(-1), Integer(32), Pow(Symbol('E', real=True), Integer(4)), Symbol('k', real=True)), Mul(Integer(104), Pow(Symbol('E', real=True), Integer(3)), Pow(Symbol('k', real=True), Integer(2)), Symbol('s', real=True)), Mul(Integer(-1), Integer(128), Pow(Symbol('E', real=True), Integer(3)), Pow(Symbol('k', real=True), Integer(2))), Mul(Integer(-1), Integer(26), Pow(Symbol('E', real=True), Integer(3)), Pow(Symbol('s', real=True), Integer(2))), Mul(Integer(-1), Integer(16), Pow(Symbol('E', real=True), Integer(3)), Symbol('s', real=True)), Mul(Integer(88), Pow(Symbol('E', real=True), Integer(2)), Pow(Symbol('k', real=True), Integer(3)), Symbol('s', real=True)), Mul(Integer(-1), Integer(192), Pow(Symbol('E', real=True), Integer(2)), Pow(Symbol('k', real=True), Integer(3))), Mul(Integer(-1), Integer(62), Pow(Symbol('E', real=True), Integer(2)), Symbol('k', real=True), Pow(Symbol('s', real=True), Integer(2))), Mul(Integer(32), Pow(Symbol('E', real=True), Integer(2)), Symbol('k', real=True)), Mul(Integer(40), Symbol('E', real=True), Pow(Symbol('k', real=True), Integer(4)), Symbol('s', real=True)), Mul(Integer(-1), Integer(128), Symbol('E', real=True), Pow(Symbol('k', real=True), Integer(4))), Mul(Integer(-1), Integer(50), Symbol('E', real=True), Pow(Symbol('k', real=True), Integer(2)), Pow(Symbol('s', real=True), Integer(2))), Mul(Integer(40), Symbol('E', real=True), Pow(Symbol('k', real=True), Integer(2)), Symbol('s', real=True)), Mul(Integer(64), Symbol('E', real=True), Pow(Symbol('k', real=True), Integer(2))), Mul(Integer(11), Symbol('E', real=True), Pow(Symbol('s', real=True), Integer(3))), Mul(Integer(10), Symbol('E', real=True), Pow(Symbol('s', real=True), Integer(2))), Mul(Integer(8), Pow(Symbol('k', real=True), Integer(5)), Symbol('s', real=True)), Mul(Integer(-1), Integer(32), Pow(Symbol('k', real=True), Integer(5))), Mul(Integer(-1), Integer(14), Pow(Symbol('k', real=True), Integer(3)), Pow(Symbol('s', real=True), Integer(2))), Mul(Integer(24), Pow(Symbol('k', real=True), Integer(3)), Symbol('s', real=True)), Mul(Integer(32), Pow(Symbol('k', real=True), Integer(3))), Mul(Integer(7), Symbol('k', real=True), Pow(Symbol('s', real=True), Integer(3))), Mul(Integer(8), Symbol('k', real=True), Pow(Symbol('s', real=True), Integer(2)))))"
}
],
[
{
"__sympy__": "Symbol('Tpq')"
},
{
"__sympy__": "Mul(Pow(Symbol('s', real=True), Integer(-1)), Add(Mul(Integer(-1), Integer(8), Pow(Symbol('E', real=True), Integer(2))), Mul(Integer(-1), Integer(8), Symbol('E', real=True), Symbol('k', real=True)), Mul(Integer(-1), Integer(4), Pow(Symbol('k', real=True), Integer(2))), Symbol('s', real=True)))"
}
],
[
{
"__sympy__": "Symbol('C0')"
},
{
"__sympy__": "Mul(Integer(-1), Pow(Symbol('k', real=True), Integer(-1)), Add(Mul(Integer(-1), Integer(8), Pow(Symbol('E', real=True), Integer(2))), Mul(Integer(-1), Integer(8), Symbol('E', real=True), Symbol('k', real=True)), Mul(Integer(-1), Integer(4), Pow(Symbol('k', real=True), Integer(2))), Symbol('s', real=True)))"
}
],
[
{
"__sympy__": "Symbol('B0p')"
},
{
"__sympy__": "Mul(Pow(Symbol('k', real=True), Integer(-1)), Pow(Symbol('s', real=True), Integer(-2)), Pow(Add(Symbol('E', real=True), Integer(-1)), Integer(-1)), Pow(Add(Symbol('E', real=True), Integer(1)), Integer(-1)), Add(Mul(Integer(-1), Integer(8), Pow(Symbol('E', real=True), Integer(3)), Symbol('k', real=True), Symbol('s', real=True)), Mul(Integer(-1), Integer(8), Pow(Symbol('E', real=True), Integer(2)), Pow(Symbol('k', real=True), Integer(2)), Symbol('s', real=True)), Mul(Integer(8), Pow(Symbol('E', real=True), Integer(2)), Pow(Symbol('k', real=True), Integer(2))), Mul(Integer(2), Pow(Symbol('E', real=True), Integer(2)), Pow(Symbol('s', real=True), Integer(2))), Mul(Integer(10), Symbol('E', real=True), Symbol('k', real=True), Symbol('s', real=True)), Mul(Integer(8), Pow(Symbol('k', real=True), Integer(2)), Symbol('s', real=True)), Mul(Integer(-1), Integer(8), Pow(Symbol('k', real=True), Integer(2))), Mul(Integer(-1), Integer(3), Pow(Symbol('s', real=True), Integer(2)))))"
}
],
[
{
"__sympy__": "Symbol('B0q')"
},
{
"__sympy__": "Mul(Integer(-1), Pow(Symbol('k', real=True), Integer(-1)), Pow(Symbol('s', real=True), Integer(-2)), Pow(Add(Mul(Integer(-1), Pow(Symbol('E', real=True), Integer(2))), Mul(Integer(-1), Integer(2), Symbol('E', real=True), Symbol('k', real=True)), Mul(Integer(-1), Pow(Symbol('k', real=True), Integer(2))), Symbol('s', real=True), Integer(1)), Integer(-1)), Add(Mul(Integer(8), Pow(Symbol('E', real=True), Integer(3)), Symbol('k', real=True), Symbol('s', real=True)), Mul(Integer(24), Pow(Symbol('E', real=True), Integer(2)), Pow(Symbol('k', real=True), Integer(2)), Symbol('s', real=True)), Mul(Integer(-1), Integer(8), Pow(Symbol('E', real=True), Integer(2)), Pow(Symbol('k', real=True), Integer(2))), Mul(Integer(-1), Integer(2), Pow(Symbol('E', real=True), Integer(2)), Pow(Symbol('s', real=True), Integer(2))), Mul(Integer(24), Symbol('E', real=True), Pow(Symbol('k', real=True), Integer(3)), Symbol('s', real=True)), Mul(Integer(-1), Integer(16), Symbol('E', real=True), Pow(Symbol('k', real=True), Integer(3))), Mul(Integer(-1), Integer(16), Symbol('E', real=True), Symbol('k', real=True), Pow(Symbol('s', real=True), Integer(2))), Mul(Integer(-1), Integer(10), Symbol('E', real=True), Symbol('k', real=True), Symbol('s', real=True)), Mul(Integer(8), Pow(Symbol('k', real=True), Integer(4)), Symbol('s', real=True)), Mul(Integer(-1), Integer(8), Pow(Symbol('k', real=True), Integer(4))), Mul(Integer(-1), Integer(10), Pow(Symbol('k', real=True), Integer(2)), Pow(Symbol('s', real=True), Integer(2))), Mul(Integer(2), Pow(Symbol('k', real=True), Integer(2)), Symbol('s', real=True)), Mul(Integer(8), Pow(Symbol('k', real=True), Integer(2))), Mul(Integer(3), Pow(Symbol('s', real=True), Integer(3))), Mul(Integer(3), Pow(Symbol('s', real=True), Integer(2)))))"
}
],
[
{
"__sympy__": "Symbol('Bpq')"
},
{
"__sympy__": "Integer(0)"
}
],
[
{
"__sympy__": "Symbol('Sp')"
},
{
"__sympy__": "Mul(Integer(-1), Rational(1, 2), Pow(Symbol('E', real=True), Integer(-1)), Pow(Symbol('k', real=True), Integer(-2)), Pow(Symbol('s', real=True), Integer(-2)), Pow(Add(Symbol('E', real=True), Integer(-1)), Integer(-1)), Pow(Add(Symbol('E', real=True), Integer(1)), Integer(-1)), Add(Mul(Integer(-1), Integer(8), Pow(Symbol('E', real=True), Integer(4)), Symbol('k', real=True), Symbol('s', real=True)), Mul(Integer(-1), Integer(8), Pow(Symbol('E', real=True), Integer(3)), Pow(Symbol('k', real=True), Integer(2)), Symbol('s', real=True)), Mul(Integer(8), Pow(Symbol('E', real=True), Integer(3)), Pow(Symbol('k', real=True), Integer(2))), Mul(Integer(2), Pow(Symbol('E', real=True), Integer(3)), Pow(Symbol('s', real=True), Integer(2))), Mul(Integer(-1), Integer(4), Pow(Symbol('E', real=True), Integer(2)), Pow(Symbol('k', real=True), Integer(3)), Symbol('s', real=True)), Mul(Integer(8), Pow(Symbol('E', real=True), Integer(2)), Pow(Symbol('k', real=True), Integer(3))), Mul(Pow(Symbol('E', real=True), Integer(2)), Symbol('k', real=True), Pow(Symbol('s', real=True), Integer(2))), Mul(Integer(8), Pow(Symbol('E', real=True), Integer(2)), Symbol('k', real=True), Symbol('s', real=True)), Mul(Integer(10), Symbol('E', real=True), Pow(Symbol('k', real=True), Integer(2)), Symbol('s', real=True)), Mul(Integer(-1), Integer(8), Symbol('E', real=True), Pow(Symbol('k', real=True), Integer(2))), Mul(Integer(-1), Integer(2), Symbol('E', real=True), Pow(Symbol('s', real=True), Integer(2))), Mul(Integer(4), Pow(Symbol('k', real=True), Integer(3)), Symbol('s', real=True)), Mul(Integer(-1), Integer(8), Pow(Symbol('k', real=True), Integer(3))), Mul(Integer(-1), Integer(2), Symbol('k', real=True), Pow(Symbol('s', real=True), Integer(2)))))"
}
],
[
{
"__sympy__": "Symbol('Sq')"
},
{
"__sympy__": "Mul(Rational(1, 2), Pow(Symbol('k', real=True), Integer(-2)), Pow(Symbol('s', real=True), Integer(-2)), Pow(Add(Mul(Integer(-1), Pow(Symbol('E', real=True), Integer(2))), Mul(Integer(-1), Integer(2), Symbol('E', real=True), Symbol('k', real=True)), Mul(Integer(-1), Pow(Symbol('k', real=True), Integer(2))), Symbol('s', real=True), Integer(1)), Integer(-1)), Add(Mul(Integer(8), Pow(Symbol('E', real=True), Integer(3)), Symbol('k', real=True), Symbol('s', real=True)), Mul(Integer(16), Pow(Symbol('E', real=True), Integer(2)), Pow(Symbol('k', real=True), Integer(2)), Symbol('s', real=True)), Mul(Integer(-1), Integer(8), Pow(Symbol('E', real=True), Integer(2)), Pow(Symbol('k', real=True), Integer(2))), Mul(Integer(-1), Integer(2), Pow(Symbol('E', real=True), Integer(2)), Pow(Symbol('s', real=True), Integer(2))), Mul(Integer(12), Symbol('E', real=True), Pow(Symbol('k', real=True), Integer(3)), Symbol('s', real=True)), Mul(Integer(-1), Integer(16), Symbol('E', real=True), Pow(Symbol('k', real=True), Integer(3))), Mul(Integer(-1), Integer(11), Symbol('E', real=True), Symbol('k', real=True), Pow(Symbol('s', real=True), Integer(2))), Mul(Integer(-1), Integer(8), Symbol('E', real=True), Symbol('k', real=True), Symbol('s', real=True)), Mul(Integer(4), Pow(Symbol('k', real=True), Integer(4)), Symbol('s', real=True)), Mul(Integer(-1), Integer(8), Pow(Symbol('k', real=True), Integer(4))), Mul(Integer(-1), Integer(5), Pow(Symbol('k', real=True), Integer(2)), Pow(Symbol('s', real=True), Integer(2))), Mul(Integer(6), Pow(Symbol('k', real=True), Integer(2)), Symbol('s', real=True)), Mul(Integer(8), Pow(Symbol('k', real=True), Integer(2))), Mul(Integer(2), Pow(Symbol('s', real=True), Integer(3))), Mul(Integer(2), Pow(Symbol('s', real=True), Integer(2)))))"
}
],
[
{
"__sympy__": "Symbol('A0')"
},
{
"__sympy__": "Integer(0)"
}
]
]
}
],
[
"T0",
{
"__sympy__": "Mul(Pow(Symbol('k', real=True), Integer(-2)), Pow(Symbol('s', real=True), Integer(-2)), Add(Mul(Integer(8), Pow(Symbol('E', real=True), Integer(2)), Symbol('k', real=True), Symbol('s', real=True)), Mul(Integer(8), Symbol('E', real=True), Pow(Symbol('k', real=True), Integer(2)), Symbol('s', real=True)), Mul(Integer(-1), Integer(8), Symbol('E', real=True), Pow(Symbol('k', real=True), Integer(2))), Mul(Integer(-1), Integer(2), Symbol('E', real=True), Pow(Symbol('s', real=True), Integer(2))), Mul(Integer(4), Pow(Symbol('k', real=True), Integer(3)), Symbol('s', real=True)), Mul(Integer(-1), Integer(8), Pow(Symbol('k', real=True), Integer(3))), Mul(Integer(-1), Integer(2), Symbol('k', real=True), Pow(Symbol('s', real=True), Integer(2)))))"
}
]
]
}

==> code/numerics/analytic/tq_F.expr.json <==
{
"__dict__": [
[
"a",
{
"__sympy__": "Add(Mul(Integer(-1), Integer(4), Symbol('LZ'), Symbol('P_q', positive=True), Symbol('R', positive=True), Pow(Add(Symbol('R', positive=True), Integer(1)), Integer(-1)), LnAbs(Pow(Symbol('R', positive=True), Integer(-1)))), Mul(Integer(4), Symbol('LZ'), Symbol('P_q', positive=True), Symbol('R', positive=True), Pow(Add(Symbol('R', positive=True), Integer(1)), Integer(-1)), LnAbs(Add(Integer(1), Pow(Symbol('R', positive=True), Integer(-1))))), Mul(Integer(4), Symbol('LZ'), Symbol('P_q', positive=True), Symbol('R', positive=True), Pow(Add(Symbol('R', positive=True), Integer(1)), Integer(-1))), Mul(Integer(4), Symbol('LZ'), Symbol('P_q', positive=True), Symbol('g_R')), Mul(Integer(-1), Integer(4), Symbol('LZ'), Symbol('P_q', positive=True), Pow(Add(Symbol('R', positive=True), Integer(1)), Integer(-1)), LnAbs(Symbol('R', positive=True))), Mul(Integer(4), Symbol('LZ'), Symbol('P_q', positive=True), Pow(Add(Symbol('R', positive=True), Integer(1)), Integer(-1)), LnAbs(Add(Symbol('R', positive=True), Integer(1)))), Mul(Integer(4), Symbol('LZ'), Symbol('P_q', positive=True), Pow(Add(Symbol('R', positive=True), Integer(1)), Integer(-1))), Mul(Integer(-1), Integer(2), Symbol('P_q', positive=True), Symbol('R', positive=True), Pow(Add(Symbol('R', positive=True), Integer(1)), Integer(-1)), Li2(Mul(Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1))))), Mul(Integer(2), Symbol('P_q', positive=True), Symbol('R', positive=True), Pow(Add(Symbol('R', positive=True), Integer(1)), Integer(-1)), Li2(Mul(Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Pow(Symbol('Z', positive=True), Integer(2)), Integer(-1)), Integer(-1))))), Mul(Integer(-1), Integer(2), Symbol('P_q', positive=True), Symbol('R', positive=True), Pow(Add(Symbol('R', positive=True), Integer(1)), Integer(-1)), Li2(Mul(Integer(-1), Pow(Add(Pow(Symbol('Z', positive=True), Integer(2)), Integer(-1)), Integer(-1))))), Mul(Integer(2), Symbol('P_q', positive=True), Symbol('R', positive=True), Pow(Add(Symbol('R', positive=True), Integer(1)), Integer(-1)), Li2(Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1)))), Mul(Integer(-1), Integer(2), Symbol('P_q', positive=True), Symbol('R', positive=True), Pow(Add(Symbol('R', positive=True), Integer(1)), Integer(-1)), Li2(Add(Mul(Symbol('R', positive=True), Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1))), Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1))))), Mul(Integer(2), Symbol('P_q', positive=True), Symbol('R', positive=True), Pow(Add(Symbol('R', positive=True), Integer(1)), Integer(-1)), Li2(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1))), Mul(Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1)))))), Mul(Integer(-1), Integer(2), Symbol('P_q', positive=True), Symbol('R', positive=True), Pow(Add(Symbol('R', positive=True), Integer(1)), Integer(-1)), LnAbs(Pow(Symbol('R', positive=True), Integer(-1))), LnAbs(Add(Integer(1), Mul(Pow(Symbol('R', positive=True), Integer(-1)), Pow(Symbol('Z', positive=True), Integer(-2)))))), Mul(Integer(2), Symbol('P_q', positive=True), Symbol('R', positive=True), Pow(Add(Symbol('R', positive=True), Integer(1)), Integer(-1)), LnAbs(Pow(Symbol('R', positive=True), Integer(-1))), LnAbs(Add(Integer(1), Mul(Pow(Symbol('R', positive=True), Integer(-1)), Pow(Symbol('Z', positive=True), Integer(2)))))), Mul(Integer(2), Symbol('P_q', positive=True), Symbol('R', positive=True), Pow(Add(Symbol('R', positive=True), Integer(1)), Integer(-1)), LnAbs(Add(Integer(1), Pow(Symbol('R', positive=True), Integer(-1)))), LnAbs(Add(Integer(1), Mul(Pow(Symbol('R', positive=True), Integer(-1)), Pow(Symbol('Z', positive=True), Integer(-2)))))), Mul(Integer(-1), Integer(2), Symbol('P_q', positive=True), Symbol('R', positive=True), Pow(Add(Symbol('R', positive=True), Integer(1)), Integer(-1)), LnAbs(Add(Integer(1), Pow(Symbol('R', positive=True), Integer(-1)))), LnAbs(Add(Integer(1), Mul(Pow(Symbol('R', positive=True), Integer(-1)), Pow(Symbol('Z', positive=True), Integer(2)))))), Mul(Integer(2), Symbol('P_q', positive=True), Symbol('R', positive=True), Pow(Add(Symbol('R', positive=True), Integer(1)), Integer(-1)), LnAbs(Add(Integer(1), Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(-2)))))), Mul(Integer(-1), Integer(2), Symbol('P_q', positive=True), Symbol('R', positive=True), Pow(Add(Symbol('R', positive=True), Integer(1)), Integer(-1)), LnAbs(Add(Integer(1), Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(2)))))), Mul(Integer(2), Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2)), Symbol('g_R'), Pow(Add(Pow(Symbol('Z', positive=True), Integer(2)), Integer(-1)), Integer(-1)), LnAbs(Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(-2))))), Mul(Integer(-1), Integer(2), Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2)), Symbol('g_R'), Pow(Add(Pow(Symbol('Z', positive=True), Integer(2)), Integer(-1)), Integer(-1)), LnAbs(Add(Integer(1), Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(-2)))))), Mul(Integer(-1), Integer(2), Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2)), Symbol('g_R'), Pow(Add(Pow(Symbol('Z', positive=True), Integer(2)), Integer(-1)), Integer(-1))), Mul(Integer(2), Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Pow(Symbol('Z', positive=True), Integer(2)), Integer(-1)), Integer(-1)), Li2(Mul(Symbol('R', positive=True), Pow(Add(Symbol('R', positive=True), Integer(1)), Integer(-1))))), Mul(Integer(-1), Integer(2), Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Pow(Symbol('Z', positive=True), Integer(2)), Integer(-1)), Integer(-1)), Li2(Mul(Symbol('R', positive=True), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1))))), Mul(Integer(2), Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Pow(Symbol('Z', positive=True), Integer(2)), Integer(-1)), Integer(-1)), Li2(Pow(Add(Symbol('R', positive=True), Integer(1)), Integer(-1)))), Mul(Integer(-1), Integer(2), Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Pow(Symbol('Z', positive=True), Integer(2)), Integer(-1)), Integer(-1)), Li2(Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1)))), Mul(Integer(2), Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Pow(Symbol('Z', positive=True), Integer(2)), Integer(-1)), Integer(-1)), Li2(Add(Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1))), Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1))))), Mul(Integer(2), Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Pow(Symbol('Z', positive=True), Integer(2)), Integer(-1)), Integer(-1)), Li2(Add(Mul(Integer(-1), Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1))), Mul(Symbol('R', positive=True), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1)))))), Mul(Integer(2), Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Pow(Symbol('Z', positive=True), Integer(2)), Integer(-1)), Integer(-1)), LnAbs(Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(-2)))), LnAbs(Add(Integer(1), Mul(Pow(Symbol('R', positive=True), Integer(-1)), Pow(Symbol('Z', positive=True), Integer(-2)))))), Mul(Integer(2), Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Pow(Symbol('Z', positive=True), Integer(2)), Integer(-1)), Integer(-1)), LnAbs(Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(-2)))), LnAbs(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(-2))), Integer(1)))), Mul(Integer(-1), Integer(2), Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Pow(Symbol('Z', positive=True), Integer(2)), Integer(-1)), Integer(-1)), LnAbs(Add(Integer(1), Pow(Symbol('R', positive=True), Integer(-1))))), Mul(Integer(-1), Integer(2), Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Pow(Symbol('Z', positive=True), Integer(2)), Integer(-1)), Integer(-1)), LnAbs(Add(Integer(1), Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(-2))))), LnAbs(Add(Integer(1), Mul(Pow(Symbol('R', positive=True), Integer(-1)), Pow(Symbol('Z', positive=True), Integer(-2)))))), Mul(Integer(-1), Integer(2), Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Pow(Symbol('Z', positive=True), Integer(2)), Integer(-1)), Integer(-1)), LnAbs(Add(Integer(1), Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(-2))))), LnAbs(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(-2))), Integer(1)))), Mul(Integer(-1), Integer(2), Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Pow(Symbol('Z', positive=True), Integer(2)), Integer(-1)), Integer(-1)), LnAbs(Add(Symbol('R', positive=True), Integer(1)))), Mul(Integer(2), Symbol('P_q', positive=True), Symbol('g_R'), Pow(Add(Pow(Symbol('Z', positive=True), Integer(2)), Integer(-1)), Integer(-1)), LnAbs(Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(2))))), Mul(Integer(-1), Integer(2), Symbol('P_q', positive=True), Symbol('g_R'), Pow(Add(Pow(Symbol('Z', positive=True), Integer(2)), Integer(-1)), Integer(-1)), LnAbs(Add(Integer(1), Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(2)))))), Mul(Integer(-1), Integer(2), Symbol('P_q', positive=True), Symbol('g_R'), Pow(Add(Pow(Symbol('Z', positive=True), Integer(2)), Integer(-1)), Integer(-1))), Mul(Integer(2), Symbol('P_q', positive=True), Pow(Add(Pow(Symbol('Z', positive=True), Integer(2)), Integer(-1)), Integer(-1)), Li2(Mul(Symbol('R', positive=True), Pow(Add(Symbol('R', positive=True), Integer(1)), Integer(-1))))), Mul(Integer(-1), Integer(2), Symbol('P_q', positive=True), Pow(Add(Pow(Symbol('Z', positive=True), Integer(2)), Integer(-1)), Integer(-1)), Li2(Mul(Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1))))), Mul(Integer(-1), Integer(2), Symbol('P_q', positive=True), Pow(Add(Pow(Symbol('Z', positive=True), Integer(2)), Integer(-1)), Integer(-1)), Li2(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1))))), Mul(Integer(2), Symbol('P_q', positive=True), Pow(Add(Pow(Symbol('Z', positive=True), Integer(2)), Integer(-1)), Integer(-1)), Li2(Pow(Add(Symbol('R', positive=True), Integer(1)), Integer(-1)))), Mul(Integer(2), Symbol('P_q', positive=True), Pow(Add(Pow(Symbol('Z', positive=True), Integer(2)), Integer(-1)), Integer(-1)), Li2(Add(Mul(Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1))), Mul(Integer(-1), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1)))))), Mul(Integer(2), Symbol('P_q', positive=True), Pow(Add(Pow(Symbol('Z', positive=True), Integer(2)), Integer(-1)), Integer(-1)), Li2(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1))), Mul(Integer(-1), Symbol('R', positive=True), Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1)))))), Mul(Integer(2), Symbol('P_q', positive=True), Pow(Add(Pow(Symbol('Z', positive=True), Integer(2)), Integer(-1)), Integer(-1)), LnAbs(Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(2)))), LnAbs(Add(Integer(1), Mul(Pow(Symbol('R', positive=True), Integer(-1)), Pow(Symbol('Z', positive=True), Integer(2)))))), Mul(Integer(2), Symbol('P_q', positive=True), Pow(Add(Pow(Symbol('Z', positive=True), Integer(2)), Integer(-1)), Integer(-1)), LnAbs(Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(2)))), LnAbs(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)))), Mul(Integer(-1), Integer(2), Symbol('P_q', positive=True), Pow(Add(Pow(Symbol('Z', positive=True), Integer(2)), Integer(-1)), Integer(-1)), LnAbs(Add(Integer(1), Pow(Symbol('R', positive=True), Integer(-1))))), Mul(Integer(-1), Integer(2), Symbol('P_q', positive=True), Pow(Add(Pow(Symbol('Z', positive=True), Integer(2)), Integer(-1)), Integer(-1)), LnAbs(Add(Integer(1), Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(2))))), LnAbs(Add(Integer(1), Mul(Pow(Symbol('R', positive=True), Integer(-1)), Pow(Symbol('Z', positive=True), Integer(2)))))), Mul(Integer(-1), Integer(2), Symbol('P_q', positive=True), Pow(Add(Pow(Symbol('Z', positive=True), Integer(2)), Integer(-1)), Integer(-1)), LnAbs(Add(Integer(1), Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(2))))), LnAbs(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)))), Mul(Integer(-1), Integer(2), Symbol('P_q', positive=True), Pow(Add(Pow(Symbol('Z', positive=True), Integer(2)), Integer(-1)), Integer(-1)), LnAbs(Add(Symbol('R', positive=True), Integer(1)))), Mul(Integer(2), Symbol('P_q', positive=True), Pow(Add(Symbol('R', positive=True), Integer(1)), Integer(-1)), Li2(Mul(Symbol('R', positive=True), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1))))), Mul(Integer(2), Symbol('P_q', positive=True), Pow(Add(Symbol('R', positive=True), Integer(1)), Integer(-1)), Li2(Mul(Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Pow(Symbol('Z', positive=True), Integer(2)), Integer(-1)), Integer(-1))))), Mul(Integer(-1), Integer(2), Symbol('P_q', positive=True), Pow(Add(Symbol('R', positive=True), Integer(1)), Integer(-1)), Li2(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1))))), Mul(Integer(-1), Integer(2), Symbol('P_q', positive=True), Pow(Add(Symbol('R', positive=True), Integer(1)), Integer(-1)), Li2(Mul(Integer(-1), Pow(Add(Pow(Symbol('Z', positive=True), Integer(2)), Integer(-1)), Integer(-1))))), Mul(Integer(-1), Integer(2), Symbol('P_q', positive=True), Pow(Add(Symbol('R', positive=True), Integer(1)), Integer(-1)), Li2(Add(Mul(Symbol('R', positive=True), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1))), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1))))), Mul(Integer(2), Symbol('P_q', positive=True), Pow(Add(Symbol('R', positive=True), Integer(1)), Integer(-1)), Li2(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1))), Mul(Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1)))))), Mul(Integer(-1), Integer(2), Symbol('P_q', positive=True), Pow(Add(Symbol('R', positive=True), Integer(1)), Integer(-1)), LnAbs(Symbol('R', positive=True)), LnAbs(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(-2))), Integer(1)))), Mul(Integer(2), Symbol('P_q', positive=True), Pow(Add(Symbol('R', positive=True), Integer(1)), Integer(-1)), LnAbs(Symbol('R', positive=True)), LnAbs(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)))), Mul(Integer(2), Symbol('P_q', positive=True), Pow(Add(Symbol('R', positive=True), Integer(1)), Integer(-1)), LnAbs(Add(Integer(1), Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(-2)))))), Mul(Integer(-1), Integer(2), Symbol('P_q', positive=True), Pow(Add(Symbol('R', positive=True), Integer(1)), Integer(-1)), LnAbs(Add(Integer(1), Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(2)))))), Mul(Integer(2), Symbol('P_q', positive=True), Pow(Add(Symbol('R', positive=True), Integer(1)), Integer(-1)), LnAbs(Add(Symbol('R', positive=True), Integer(1))), LnAbs(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(-2))), Integer(1)))), Mul(Integer(-1), Integer(2), Symbol('P_q', positive=True), Pow(Add(Symbol('R', positive=True), Integer(1)), Integer(-1)), LnAbs(Add(Symbol('R', positive=True), Integer(1))), LnAbs(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)))))"
}
],
[
"b",
{
"__sympy__": "Add(Mul(Integer(-1), Rational(1, 4), Symbol('LZ'), Pow(Symbol('P_q', positive=True), Integer(-3)), Symbol('R', positive=True), LnAbs(Pow(Symbol('R', positive=True), Integer(-1)))), Mul(Rational(1, 4), Symbol('LZ'), Pow(Symbol('P_q', positive=True), Integer(-3)), Symbol('R', positive=True), LnAbs(Symbol('R', positive=True))), Mul(Rational(1, 4), Symbol('LZ'), Pow(Symbol('P_q', positive=True), Integer(-3)), Symbol('R', positive=True), LnAbs(Add(Integer(1), Pow(Symbol('R', positive=True), Integer(-1))))), Mul(Integer(-1), Rational(1, 4), Symbol('LZ'), Pow(Symbol('P_q', positive=True), Integer(-3)), Symbol('R', positive=True), LnAbs(Add(Symbol('R', positive=True), Integer(1)))), Mul(Integer(-1), Rational(1, 4), Symbol('LZ'), Pow(Symbol('P_q', positive=True), Integer(-3)), Symbol('R', positive=True)), Mul(Integer(-1), Rational(1, 2), Symbol('LZ'), Pow(Symbol('P_q', positive=True), Integer(-3)), Li2(Mul(Integer(-1), Pow(Symbol('R', positive=True), Integer(-1))))), Mul(Integer(-1), Rational(1, 2), Symbol('LZ'), Pow(Symbol('P_q', positive=True), Integer(-3)), Li2(Mul(Integer(-1), Symbol('R', positive=True)))), Mul(Rational(1, 2), Symbol('LZ'), Pow(Symbol('P_q', positive=True), Integer(-3))), Mul(Rational(1, 4), Symbol('LZ'), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('R', positive=True), Integer(-1)), LnAbs(Pow(Symbol('R', positive=True), Integer(-1)))), Mul(Integer(-1), Rational(1, 4), Symbol('LZ'), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('R', positive=True), Integer(-1)), LnAbs(Symbol('R', positive=True))), Mul(Integer(-1), Rational(1, 4), Symbol('LZ'), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('R', positive=True), Integer(-1)), LnAbs(Add(Integer(1), Pow(Symbol('R', positive=True), Integer(-1))))), Mul(Rational(1, 4), Symbol('LZ'), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('R', positive=True), Integer(-1)), LnAbs(Add(Symbol('R', positive=True), Integer(1)))), Mul(Integer(-1), Rational(1, 4), Symbol('LZ'), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('R', positive=True), Integer(-1))), Mul(Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Symbol('R', positive=True), Li2(Pow(Symbol('Z', positive=True), Integer(-2)))), Mul(Integer(-1), Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Symbol('R', positive=True), Li2(Pow(Symbol('Z', positive=True), Integer(2)))), Mul(Integer(-1), Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Symbol('R', positive=True), Li2(Mul(Symbol('R', positive=True), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1))))), Mul(Integer(-1), Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Symbol('R', positive=True), Li2(Mul(Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1))))), Mul(Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Symbol('R', positive=True), Li2(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1))))), Mul(Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Symbol('R', positive=True), Li2(Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1)))), Mul(Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Symbol('R', positive=True), Li2(Add(Mul(Symbol('R', positive=True), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1))), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1))))), Mul(Integer(-1), Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Symbol('R', positive=True), Li2(Add(Mul(Symbol('R', positive=True), Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1))), Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1))))), Mul(Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Symbol('R', positive=True), Li2(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1))), Mul(Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1)))))), Mul(Integer(-1), Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Symbol('R', positive=True), Li2(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1))), Mul(Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1)))))), Mul(Integer(-1), Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Symbol('R', positive=True), LnAbs(Pow(Symbol('R', positive=True), Integer(-1))), LnAbs(Add(Integer(1), Mul(Pow(Symbol('R', positive=True), Integer(-1)), Pow(Symbol('Z', positive=True), Integer(-2)))))), Mul(Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Symbol('R', positive=True), LnAbs(Pow(Symbol('R', positive=True), Integer(-1))), LnAbs(Add(Integer(1), Mul(Pow(Symbol('R', positive=True), Integer(-1)), Pow(Symbol('Z', positive=True), Integer(2)))))), Mul(Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Symbol('R', positive=True), LnAbs(Symbol('R', positive=True)), LnAbs(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(-2))), Integer(1)))), Mul(Integer(-1), Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Symbol('R', positive=True), LnAbs(Symbol('R', positive=True)), LnAbs(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)))), Mul(Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Symbol('R', positive=True), LnAbs(Add(Integer(1), Pow(Symbol('R', positive=True), Integer(-1)))), LnAbs(Add(Integer(1), Mul(Pow(Symbol('R', positive=True), Integer(-1)), Pow(Symbol('Z', positive=True), Integer(-2)))))), Mul(Integer(-1), Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Symbol('R', positive=True), LnAbs(Add(Integer(1), Pow(Symbol('R', positive=True), Integer(-1)))), LnAbs(Add(Integer(1), Mul(Pow(Symbol('R', positive=True), Integer(-1)), Pow(Symbol('Z', positive=True), Integer(2)))))), Mul(Integer(-1), Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Symbol('R', positive=True), LnAbs(Add(Symbol('R', positive=True), Integer(1))), LnAbs(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(-2))), Integer(1)))), Mul(Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Symbol('R', positive=True), LnAbs(Add(Symbol('R', positive=True), Integer(1))), LnAbs(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)))), Mul(Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('Z', positive=True), Integer(2)), Li2(Mul(Integer(-1), Pow(Symbol('R', positive=True), Integer(-1))))), Mul(Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('Z', positive=True), Integer(2)), Li2(Mul(Integer(-1), Symbol('R', positive=True)))), Mul(Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('Z', positive=True), Integer(2)), Li2(Mul(Symbol('R', positive=True), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1))))), Mul(Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('Z', positive=True), Integer(2)), Li2(Mul(Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1))))), Mul(Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('Z', positive=True), Integer(2)), Li2(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1))))), Mul(Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('Z', positive=True), Integer(2)), Li2(Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1)))), Mul(Integer(-1), Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('Z', positive=True), Integer(2)), Li2(Add(Mul(Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1))), Mul(Integer(-1), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1)))))), Mul(Integer(-1), Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('Z', positive=True), Integer(2)), Li2(Add(Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1))), Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1))))), Mul(Integer(-1), Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('Z', positive=True), Integer(2)), Li2(Add(Mul(Integer(-1), Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1))), Mul(Symbol('R', positive=True), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1)))))), Mul(Integer(-1), Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('Z', positive=True), Integer(2)), Li2(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1))), Mul(Integer(-1), Symbol('R', positive=True), Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1)))))), Mul(Integer(-1), Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('Z', positive=True), Integer(2)), LnAbs(Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(-2)))), LnAbs(Add(Integer(1), Mul(Pow(Symbol('R', positive=True), Integer(-1)), Pow(Symbol('Z', positive=True), Integer(-2)))))), Mul(Integer(-1), Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('Z', positive=True), Integer(2)), LnAbs(Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(-2)))), LnAbs(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(-2))), Integer(1)))), Mul(Integer(-1), Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('Z', positive=True), Integer(2)), LnAbs(Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(2)))), LnAbs(Add(Integer(1), Mul(Pow(Symbol('R', positive=True), Integer(-1)), Pow(Symbol('Z', positive=True), Integer(2)))))), Mul(Integer(-1), Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('Z', positive=True), Integer(2)), LnAbs(Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(2)))), LnAbs(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)))), Mul(Rational(1, 4), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('Z', positive=True), Integer(2)), LnAbs(Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(2))))), Mul(Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('Z', positive=True), Integer(2)), LnAbs(Add(Integer(1), Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(-2))))), LnAbs(Add(Integer(1), Mul(Pow(Symbol('R', positive=True), Integer(-1)), Pow(Symbol('Z', positive=True), Integer(-2)))))), Mul(Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('Z', positive=True), Integer(2)), LnAbs(Add(Integer(1), Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(-2))))), LnAbs(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(-2))), Integer(1)))), Mul(Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('Z', positive=True), Integer(2)), LnAbs(Add(Integer(1), Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(2))))), LnAbs(Add(Integer(1), Mul(Pow(Symbol('R', positive=True), Integer(-1)), Pow(Symbol('Z', positive=True), Integer(2)))))), Mul(Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('Z', positive=True), Integer(2)), LnAbs(Add(Integer(1), Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(2))))), LnAbs(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)))), Mul(Integer(-1), Rational(1, 4), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('Z', positive=True), Integer(2)), LnAbs(Add(Integer(1), Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(2)))))), Mul(Rational(1, 4), Pow(Symbol('P_q', positive=True), Integer(-3)), LnAbs(Add(Integer(1), Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(-2)))))), Mul(Integer(-1), Rational(1, 4), Pow(Symbol('P_q', positive=True), Integer(-3)), LnAbs(Add(Integer(1), Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(2)))))), Mul(Rational(1, 4), Pow(Symbol('P_q', positive=True), Integer(-3)), SG(Pow(Symbol('Z', positive=True), Integer(-2)), Mul(Integer(-1), Pow(Symbol('R', positive=True), Integer(-1))), Integer(1), Integer(0))), Mul(Rational(1, 4), Pow(Symbol('P_q', positive=True), Integer(-3)), SG(Pow(Symbol('Z', positive=True), Integer(-2)), Mul(Integer(-1), Symbol('R', positive=True)), Integer(1), Integer(0))), Mul(Integer(-1), Rational(1, 4), Pow(Symbol('P_q', positive=True), Integer(-3)), SG(Pow(Symbol('Z', positive=True), Integer(2)), Mul(Integer(-1), Pow(Symbol('R', positive=True), Integer(-1))), Integer(1), Integer(0))), Mul(Integer(-1), Rational(1, 4), Pow(Symbol('P_q', positive=True), Integer(-3)), SG(Pow(Symbol('Z', positive=True), Integer(2)), Mul(Integer(-1), Symbol('R', positive=True)), Integer(1), Integer(0))), Mul(Integer(-1), Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('Z', positive=True), Integer(-2)), Li2(Mul(Integer(-1), Pow(Symbol('R', positive=True), Integer(-1))))), Mul(Integer(-1), Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('Z', positive=True), Integer(-2)), Li2(Mul(Integer(-1), Symbol('R', positive=True)))), Mul(Integer(-1), Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('Z', positive=True), Integer(-2)), Li2(Mul(Symbol('R', positive=True), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1))))), Mul(Integer(-1), Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('Z', positive=True), Integer(-2)), Li2(Mul(Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1))))), Mul(Integer(-1), Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('Z', positive=True), Integer(-2)), Li2(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1))))), Mul(Integer(-1), Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('Z', positive=True), Integer(-2)), Li2(Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1)))), Mul(Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('Z', positive=True), Integer(-2)), Li2(Add(Mul(Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1))), Mul(Integer(-1), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1)))))), Mul(Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('Z', positive=True), Integer(-2)), Li2(Add(Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1))), Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1))))), Mul(Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('Z', positive=True), Integer(-2)), Li2(Add(Mul(Integer(-1), Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1))), Mul(Symbol('R', positive=True), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1)))))), Mul(Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('Z', positive=True), Integer(-2)), Li2(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1))), Mul(Integer(-1), Symbol('R', positive=True), Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1)))))), Mul(Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('Z', positive=True), Integer(-2)), LnAbs(Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(-2)))), LnAbs(Add(Integer(1), Mul(Pow(Symbol('R', positive=True), Integer(-1)), Pow(Symbol('Z', positive=True), Integer(-2)))))), Mul(Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('Z', positive=True), Integer(-2)), LnAbs(Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(-2)))), LnAbs(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(-2))), Integer(1)))), Mul(Integer(-1), Rational(1, 4), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('Z', positive=True), Integer(-2)), LnAbs(Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(-2))))), Mul(Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('Z', positive=True), Integer(-2)), LnAbs(Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(2)))), LnAbs(Add(Integer(1), Mul(Pow(Symbol('R', positive=True), Integer(-1)), Pow(Symbol('Z', positive=True), Integer(2)))))), Mul(Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('Z', positive=True), Integer(-2)), LnAbs(Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(2)))), LnAbs(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)))), Mul(Integer(-1), Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('Z', positive=True), Integer(-2)), LnAbs(Add(Integer(1), Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(-2))))), LnAbs(Add(Integer(1), Mul(Pow(Symbol('R', positive=True), Integer(-1)), Pow(Symbol('Z', positive=True), Integer(-2)))))), Mul(Integer(-1), Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('Z', positive=True), Integer(-2)), LnAbs(Add(Integer(1), Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(-2))))), LnAbs(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(-2))), Integer(1)))), Mul(Rational(1, 4), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('Z', positive=True), Integer(-2)), LnAbs(Add(Integer(1), Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(-2)))))), Mul(Integer(-1), Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('Z', positive=True), Integer(-2)), LnAbs(Add(Integer(1), Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(2))))), LnAbs(Add(Integer(1), Mul(Pow(Symbol('R', positive=True), Integer(-1)), Pow(Symbol('Z', positive=True), Integer(2)))))), Mul(Integer(-1), Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('Z', positive=True), Integer(-2)), LnAbs(Add(Integer(1), Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(2))))), LnAbs(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)))), Mul(Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('R', positive=True), Integer(-1)), Li2(Pow(Symbol('Z', positive=True), Integer(-2)))), Mul(Integer(-1), Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('R', positive=True), Integer(-1)), Li2(Pow(Symbol('Z', positive=True), Integer(2)))), Mul(Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('R', positive=True), Integer(-1)), Li2(Mul(Symbol('R', positive=True), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1))))), Mul(Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('R', positive=True), Integer(-1)), Li2(Mul(Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1))))), Mul(Integer(-1), Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('R', positive=True), Integer(-1)), Li2(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1))))), Mul(Integer(-1), Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('R', positive=True), Integer(-1)), Li2(Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1)))), Mul(Integer(-1), Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('R', positive=True), Integer(-1)), Li2(Add(Mul(Symbol('R', positive=True), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1))), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1))))), Mul(Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('R', positive=True), Integer(-1)), Li2(Add(Mul(Symbol('R', positive=True), Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1))), Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1))))), Mul(Integer(-1), Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('R', positive=True), Integer(-1)), Li2(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1))), Mul(Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1)))))), Mul(Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('R', positive=True), Integer(-1)), Li2(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1))), Mul(Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1)))))), Mul(Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('R', positive=True), Integer(-1)), LnAbs(Pow(Symbol('R', positive=True), Integer(-1))), LnAbs(Add(Integer(1), Mul(Pow(Symbol('R', positive=True), Integer(-1)), Pow(Symbol('Z', positive=True), Integer(-2)))))), Mul(Integer(-1), Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('R', positive=True), Integer(-1)), LnAbs(Pow(Symbol('R', positive=True), Integer(-1))), LnAbs(Add(Integer(1), Mul(Pow(Symbol('R', positive=True), Integer(-1)), Pow(Symbol('Z', positive=True), Integer(2)))))), Mul(Integer(-1), Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('R', positive=True), Integer(-1)), LnAbs(Symbol('R', positive=True)), LnAbs(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(-2))), Integer(1)))), Mul(Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('R', positive=True), Integer(-1)), LnAbs(Symbol('R', positive=True)), LnAbs(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)))), Mul(Integer(-1), Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('R', positive=True), Integer(-1)), LnAbs(Add(Integer(1), Pow(Symbol('R', positive=True), Integer(-1)))), LnAbs(Add(Integer(1), Mul(Pow(Symbol('R', positive=True), Integer(-1)), Pow(Symbol('Z', positive=True), Integer(-2)))))), Mul(Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('R', positive=True), Integer(-1)), LnAbs(Add(Integer(1), Pow(Symbol('R', positive=True), Integer(-1)))), LnAbs(Add(Integer(1), Mul(Pow(Symbol('R', positive=True), Integer(-1)), Pow(Symbol('Z', positive=True), Integer(2)))))), Mul(Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('R', positive=True), Integer(-1)), LnAbs(Add(Symbol('R', positive=True), Integer(1))), LnAbs(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(-2))), Integer(1)))), Mul(Integer(-1), Rational(1, 8), Pow(Symbol('P_q', positive=True), Integer(-3)), Pow(Symbol('R', positive=True), Integer(-1)), LnAbs(Add(Symbol('R', positive=True), Integer(1))), LnAbs(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)))))"
}
],
[
"c",
{
"__sympy__": "Add(Mul(Symbol('LZ'), Pow(Symbol('P_q', positive=True), Integer(-1)), Li2(Mul(Integer(-1), Pow(Symbol('R', positive=True), Integer(-1))))), Mul(Symbol('LZ'), Pow(Symbol('P_q', positive=True), Integer(-1)), Li2(Mul(Integer(-1), Symbol('R', positive=True)))), Mul(Integer(-1), Rational(1, 2), Pow(Symbol('P_q', positive=True), Integer(-1)), SG(Pow(Symbol('Z', positive=True), Integer(-2)), Mul(Integer(-1), Pow(Symbol('R', positive=True), Integer(-1))), Integer(1), Integer(0))), Mul(Integer(-1), Rational(1, 2), Pow(Symbol('P_q', positive=True), Integer(-1)), SG(Pow(Symbol('Z', positive=True), Integer(-2)), Mul(Integer(-1), Symbol('R', positive=True)), Integer(1), Integer(0))), Mul(Rational(1, 2), Pow(Symbol('P_q', positive=True), Integer(-1)), SG(Pow(Symbol('Z', positive=True), Integer(2)), Mul(Integer(-1), Pow(Symbol('R', positive=True), Integer(-1))), Integer(1), Integer(0))), Mul(Rational(1, 2), Pow(Symbol('P_q', positive=True), Integer(-1)), SG(Pow(Symbol('Z', positive=True), Integer(2)), Mul(Integer(-1), Symbol('R', positive=True)), Integer(1), Integer(0))))"
}
],
[
"d",
{
"__sympy__": "Add(Mul(Integer(4), Symbol('LZ'), Symbol('R', positive=True), Pow(Add(Mul(Symbol('P_q', positive=True), Symbol('R', positive=True)), Mul(Integer(-1), Symbol('P_q', positive=True))), Integer(-1)), LnAbs(Pow(Symbol('R', positive=True), Integer(-1)))), Mul(Integer(-1), Integer(4), Symbol('LZ'), Symbol('R', positive=True), Pow(Add(Mul(Symbol('P_q', positive=True), Symbol('R', positive=True)), Mul(Integer(-1), Symbol('P_q', positive=True))), Integer(-1)), LnAbs(Add(Integer(1), Pow(Symbol('R', positive=True), Integer(-1))))), Mul(Integer(4), Symbol('LZ'), Symbol('R', positive=True), Pow(Add(Mul(Symbol('P_q', positive=True), Symbol('R', positive=True)), Mul(Integer(-1), Symbol('P_q', positive=True))), Integer(-1)), log(Integer(2))), Mul(Integer(-1), Integer(4), Symbol('LZ'), Pow(Add(Mul(Symbol('P_q', positive=True), Symbol('R', positive=True)), Mul(Integer(-1), Symbol('P_q', positive=True))), Integer(-1)), LnAbs(Symbol('R', positive=True))), Mul(Integer(4), Symbol('LZ'), Pow(Add(Mul(Symbol('P_q', positive=True), Symbol('R', positive=True)), Mul(Integer(-1), Symbol('P_q', positive=True))), Integer(-1)), LnAbs(Add(Symbol('R', positive=True), Integer(1)))), Mul(Integer(-1), Integer(4), Symbol('LZ'), Pow(Add(Mul(Symbol('P_q', positive=True), Symbol('R', positive=True)), Mul(Integer(-1), Symbol('P_q', positive=True))), Integer(-1)), log(Integer(2))), Mul(Integer(-1), Integer(2), Symbol('LZ'), Pow(Symbol('P_q', positive=True), Integer(-1)), Symbol('g_R')), Mul(Integer(2), Symbol('LZ'), Pow(Symbol('P_q', positive=True), Integer(-1)), Symbol('h_R')), Mul(Integer(2), Symbol('LZ'), Pow(Symbol('P_q', positive=True), Integer(-1)), LnAbs(Add(Integer(1), Pow(Symbol('R', positive=True), Integer(-1))))), Mul(Integer(2), Symbol('LZ'), Pow(Symbol('P_q', positive=True), Integer(-1)), LnAbs(Add(Symbol('R', positive=True), Integer(1)))), Mul(Integer(2), Symbol('R', positive=True), Pow(Add(Mul(Symbol('P_q', positive=True), Symbol('R', positive=True)), Mul(Integer(-1), Symbol('P_q', positive=True))), Integer(-1)), Li2(Mul(Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1))))), Mul(Integer(-1), Integer(2), Symbol('R', positive=True), Pow(Add(Mul(Symbol('P_q', positive=True), Symbol('R', positive=True)), Mul(Integer(-1), Symbol('P_q', positive=True))), Integer(-1)), Li2(Mul(Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Pow(Symbol('Z', positive=True), Integer(2)), Integer(1)), Integer(-1))))), Mul(Integer(2), Symbol('R', positive=True), Pow(Add(Mul(Symbol('P_q', positive=True), Symbol('R', positive=True)), Mul(Integer(-1), Symbol('P_q', positive=True))), Integer(-1)), Li2(Mul(Integer(2), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Pow(Symbol('Z', positive=True), Integer(2)), Integer(1)), Integer(-1))))), Mul(Integer(2), Symbol('R', positive=True), Pow(Add(Mul(Symbol('P_q', positive=True), Symbol('R', positive=True)), Mul(Integer(-1), Symbol('P_q', positive=True))), Integer(-1)), Li2(Pow(Add(Pow(Symbol('Z', positive=True), Integer(2)), Integer(1)), Integer(-1)))), Mul(Integer(-1), Integer(2), Symbol('R', positive=True), Pow(Add(Mul(Symbol('P_q', positive=True), Symbol('R', positive=True)), Mul(Integer(-1), Symbol('P_q', positive=True))), Integer(-1)), Li2(Mul(Integer(2), Pow(Add(Pow(Symbol('Z', positive=True), Integer(2)), Integer(1)), Integer(-1))))), Mul(Integer(-1), Integer(2), Symbol('R', positive=True), Pow(Add(Mul(Symbol('P_q', positive=True), Symbol('R', positive=True)), Mul(Integer(-1), Symbol('P_q', positive=True))), Integer(-1)), Li2(Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1)))), Mul(Integer(2), Symbol('R', positive=True), Pow(Add(Mul(Symbol('P_q', positive=True), Symbol('R', positive=True)), Mul(Integer(-1), Symbol('P_q', positive=True))), Integer(-1)), Li2(Add(Mul(Symbol('R', positive=True), Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1))), Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1))))), Mul(Integer(-1), Integer(2), Symbol('R', positive=True), Pow(Add(Mul(Symbol('P_q', positive=True), Symbol('R', positive=True)), Mul(Integer(-1), Symbol('P_q', positive=True))), Integer(-1)), Li2(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1))), Mul(Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1)))))), Mul(Integer(2), Symbol('R', positive=True), Pow(Add(Mul(Symbol('P_q', positive=True), Symbol('R', positive=True)), Mul(Integer(-1), Symbol('P_q', positive=True))), Integer(-1)), LnAbs(Pow(Symbol('R', positive=True), Integer(-1))), LnAbs(Add(Integer(1), Mul(Pow(Symbol('R', positive=True), Integer(-1)), Pow(Symbol('Z', positive=True), Integer(-2)))))), Mul(Integer(-1), Integer(2), Symbol('R', positive=True), Pow(Add(Mul(Symbol('P_q', positive=True), Symbol('R', positive=True)), Mul(Integer(-1), Symbol('P_q', positive=True))), Integer(-1)), LnAbs(Pow(Symbol('R', positive=True), Integer(-1))), LnAbs(Add(Integer(1), Mul(Pow(Symbol('R', positive=True), Integer(-1)), Pow(Symbol('Z', positive=True), Integer(2)))))), Mul(Integer(-1), Integer(2), Symbol('R', positive=True), Pow(Add(Mul(Symbol('P_q', positive=True), Symbol('R', positive=True)), Mul(Integer(-1), Symbol('P_q', positive=True))), Integer(-1)), LnAbs(Add(Integer(1), Pow(Symbol('R', positive=True), Integer(-1)))), LnAbs(Add(Integer(1), Mul(Pow(Symbol('R', positive=True), Integer(-1)), Pow(Symbol('Z', positive=True), Integer(-2)))))), Mul(Integer(2), Symbol('R', positive=True), Pow(Add(Mul(Symbol('P_q', positive=True), Symbol('R', positive=True)), Mul(Integer(-1), Symbol('P_q', positive=True))), Integer(-1)), LnAbs(Add(Integer(1), Pow(Symbol('R', positive=True), Integer(-1)))), LnAbs(Add(Integer(1), Mul(Pow(Symbol('R', positive=True), Integer(-1)), Pow(Symbol('Z', positive=True), Integer(2)))))), Mul(Integer(2), Symbol('R', positive=True), Pow(Add(Mul(Symbol('P_q', positive=True), Symbol('R', positive=True)), Mul(Integer(-1), Symbol('P_q', positive=True))), Integer(-1)), log(Integer(2)), LnAbs(Add(Integer(1), Pow(Symbol('Z', positive=True), Integer(-2))))), Mul(Integer(-1), Integer(2), Symbol('R', positive=True), Pow(Add(Mul(Symbol('P_q', positive=True), Symbol('R', positive=True)), Mul(Integer(-1), Symbol('P_q', positive=True))), Integer(-1)), log(Integer(2)), LnAbs(Add(Pow(Symbol('Z', positive=True), Integer(2)), Integer(1)))), Mul(Integer(-1), Integer(2), Pow(Symbol('Z', positive=True), Integer(2)), Symbol('g_R'), Pow(Add(Mul(Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Symbol('P_q', positive=True)), Integer(-1)), LnAbs(Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(-2))))), Mul(Integer(2), Pow(Symbol('Z', positive=True), Integer(2)), Symbol('g_R'), Pow(Add(Mul(Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Symbol('P_q', positive=True)), Integer(-1)), LnAbs(Add(Integer(1), Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(-2)))))), Mul(Integer(-1), Integer(2), Pow(Symbol('Z', positive=True), Integer(2)), Symbol('g_R'), Pow(Add(Mul(Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Symbol('P_q', positive=True)), Integer(-1)), log(Integer(2))), Mul(Integer(2), Pow(Symbol('Z', positive=True), Integer(2)), Symbol('h_R'), Pow(Add(Mul(Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Symbol('P_q', positive=True)), Integer(-1)), LnAbs(Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(-2))))), Mul(Integer(-1), Integer(2), Pow(Symbol('Z', positive=True), Integer(2)), Symbol('h_R'), Pow(Add(Mul(Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Symbol('P_q', positive=True)), Integer(-1)), LnAbs(Add(Integer(1), Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(-2)))))), Mul(Integer(2), Pow(Symbol('Z', positive=True), Integer(2)), Symbol('h_R'), Pow(Add(Mul(Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Symbol('P_q', positive=True)), Integer(-1)), log(Integer(2))), Mul(Integer(-1), Integer(2), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Mul(Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Symbol('P_q', positive=True)), Integer(-1)), Li2(Mul(Symbol('R', positive=True), Pow(Add(Symbol('R', positive=True), Integer(-1)), Integer(-1))))), Mul(Integer(2), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Mul(Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Symbol('P_q', positive=True)), Integer(-1)), Li2(Mul(Integer(2), Symbol('R', positive=True), Pow(Add(Symbol('R', positive=True), Integer(-1)), Integer(-1))))), Mul(Integer(2), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Mul(Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Symbol('P_q', positive=True)), Integer(-1)), Li2(Mul(Symbol('R', positive=True), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1))))), Mul(Integer(2), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Mul(Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Symbol('P_q', positive=True)), Integer(-1)), Li2(Mul(Integer(-1), Integer(2), Pow(Add(Symbol('R', positive=True), Integer(-1)), Integer(-1))))), Mul(Integer(-1), Integer(2), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Mul(Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Symbol('P_q', positive=True)), Integer(-1)), Li2(Mul(Integer(-1), Pow(Add(Symbol('R', positive=True), Integer(-1)), Integer(-1))))), Mul(Integer(2), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Mul(Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Symbol('P_q', positive=True)), Integer(-1)), Li2(Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1)))), Mul(Integer(-1), Integer(2), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Mul(Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Symbol('P_q', positive=True)), Integer(-1)), Li2(Add(Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1))), Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1))))), Mul(Integer(-1), Integer(2), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Mul(Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Symbol('P_q', positive=True)), Integer(-1)), Li2(Add(Mul(Integer(-1), Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1))), Mul(Symbol('R', positive=True), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1)))))), Mul(Integer(-1), Integer(2), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Mul(Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Symbol('P_q', positive=True)), Integer(-1)), LnAbs(Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(-2)))), LnAbs(Add(Integer(1), Mul(Pow(Symbol('R', positive=True), Integer(-1)), Pow(Symbol('Z', positive=True), Integer(-2)))))), Mul(Integer(-1), Integer(2), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Mul(Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Symbol('P_q', positive=True)), Integer(-1)), LnAbs(Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(-2)))), LnAbs(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(-2))), Integer(1)))), Mul(Integer(-1), Integer(2), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Mul(Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Symbol('P_q', positive=True)), Integer(-1)), log(Integer(2)), LnAbs(Add(Integer(1), Mul(Integer(-1), Pow(Symbol('R', positive=True), Integer(-1)))))), Mul(Integer(-1), Integer(2), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Mul(Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Symbol('P_q', positive=True)), Integer(-1)), log(Integer(2)), LnAbs(Add(Integer(1), Mul(Integer(-1), Symbol('R', positive=True))))), Mul(Integer(2), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Mul(Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Symbol('P_q', positive=True)), Integer(-1)), LnAbs(Add(Integer(1), Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(-2))))), LnAbs(Add(Integer(1), Mul(Pow(Symbol('R', positive=True), Integer(-1)), Pow(Symbol('Z', positive=True), Integer(-2)))))), Mul(Integer(2), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Mul(Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Symbol('P_q', positive=True)), Integer(-1)), LnAbs(Add(Integer(1), Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(-2))))), LnAbs(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(-2))), Integer(1)))), Mul(Integer(2), Symbol('g_R'), Pow(Add(Mul(Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Symbol('P_q', positive=True)), Integer(-1)), LnAbs(Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(2))))), Mul(Integer(-1), Integer(2), Symbol('g_R'), Pow(Add(Mul(Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Symbol('P_q', positive=True)), Integer(-1)), LnAbs(Add(Integer(1), Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(2)))))), Mul(Integer(2), Symbol('g_R'), Pow(Add(Mul(Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Symbol('P_q', positive=True)), Integer(-1)), log(Integer(2))), Mul(Integer(-1), Integer(2), Symbol('h_R'), Pow(Add(Mul(Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Symbol('P_q', positive=True)), Integer(-1)), LnAbs(Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(2))))), Mul(Integer(2), Symbol('h_R'), Pow(Add(Mul(Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Symbol('P_q', positive=True)), Integer(-1)), LnAbs(Add(Integer(1), Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(2)))))), Mul(Integer(-1), Integer(2), Symbol('h_R'), Pow(Add(Mul(Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Symbol('P_q', positive=True)), Integer(-1)), log(Integer(2))), Mul(Integer(2), Pow(Add(Mul(Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Symbol('P_q', positive=True)), Integer(-1)), Li2(Mul(Symbol('R', positive=True), Pow(Add(Symbol('R', positive=True), Integer(-1)), Integer(-1))))), Mul(Integer(-1), Integer(2), Pow(Add(Mul(Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Symbol('P_q', positive=True)), Integer(-1)), Li2(Mul(Integer(2), Symbol('R', positive=True), Pow(Add(Symbol('R', positive=True), Integer(-1)), Integer(-1))))), Mul(Integer(-1), Integer(2), Pow(Add(Mul(Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Symbol('P_q', positive=True)), Integer(-1)), Li2(Mul(Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1))))), Mul(Integer(-1), Integer(2), Pow(Add(Mul(Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Symbol('P_q', positive=True)), Integer(-1)), Li2(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1))))), Mul(Integer(-1), Integer(2), Pow(Add(Mul(Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Symbol('P_q', positive=True)), Integer(-1)), Li2(Mul(Integer(-1), Integer(2), Pow(Add(Symbol('R', positive=True), Integer(-1)), Integer(-1))))), Mul(Integer(2), Pow(Add(Mul(Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Symbol('P_q', positive=True)), Integer(-1)), Li2(Mul(Integer(-1), Pow(Add(Symbol('R', positive=True), Integer(-1)), Integer(-1))))), Mul(Integer(2), Pow(Add(Mul(Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Symbol('P_q', positive=True)), Integer(-1)), Li2(Add(Mul(Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1))), Mul(Integer(-1), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1)))))), Mul(Integer(2), Pow(Add(Mul(Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Symbol('P_q', positive=True)), Integer(-1)), Li2(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1))), Mul(Integer(-1), Symbol('R', positive=True), Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1)))))), Mul(Integer(2), Pow(Add(Mul(Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Symbol('P_q', positive=True)), Integer(-1)), LnAbs(Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(2)))), LnAbs(Add(Integer(1), Mul(Pow(Symbol('R', positive=True), Integer(-1)), Pow(Symbol('Z', positive=True), Integer(2)))))), Mul(Integer(2), Pow(Add(Mul(Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Symbol('P_q', positive=True)), Integer(-1)), LnAbs(Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(2)))), LnAbs(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)))), Mul(Integer(2), Pow(Add(Mul(Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Symbol('P_q', positive=True)), Integer(-1)), log(Integer(2)), LnAbs(Add(Integer(1), Mul(Integer(-1), Pow(Symbol('R', positive=True), Integer(-1)))))), Mul(Integer(2), Pow(Add(Mul(Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Symbol('P_q', positive=True)), Integer(-1)), log(Integer(2)), LnAbs(Add(Integer(1), Mul(Integer(-1), Symbol('R', positive=True))))), Mul(Integer(-1), Integer(2), Pow(Add(Mul(Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Symbol('P_q', positive=True)), Integer(-1)), LnAbs(Add(Integer(1), Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(2))))), LnAbs(Add(Integer(1), Mul(Pow(Symbol('R', positive=True), Integer(-1)), Pow(Symbol('Z', positive=True), Integer(2)))))), Mul(Integer(-1), Integer(2), Pow(Add(Mul(Symbol('P_q', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Symbol('P_q', positive=True)), Integer(-1)), LnAbs(Add(Integer(1), Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(2))))), LnAbs(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)))), Mul(Integer(2), Pow(Add(Mul(Symbol('P_q', positive=True), Symbol('R', positive=True)), Mul(Integer(-1), Symbol('P_q', positive=True))), Integer(-1)), Li2(Mul(Symbol('R', positive=True), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1))))), Mul(Integer(2), Pow(Add(Mul(Symbol('P_q', positive=True), Symbol('R', positive=True)), Mul(Integer(-1), Symbol('P_q', positive=True))), Integer(-1)), Li2(Mul(Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Pow(Symbol('Z', positive=True), Integer(2)), Integer(1)), Integer(-1))))), Mul(Integer(-1), Integer(2), Pow(Add(Mul(Symbol('P_q', positive=True), Symbol('R', positive=True)), Mul(Integer(-1), Symbol('P_q', positive=True))), Integer(-1)), Li2(Mul(Integer(2), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Pow(Symbol('Z', positive=True), Integer(2)), Integer(1)), Integer(-1))))), Mul(Integer(-1), Integer(2), Pow(Add(Mul(Symbol('P_q', positive=True), Symbol('R', positive=True)), Mul(Integer(-1), Symbol('P_q', positive=True))), Integer(-1)), Li2(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1))))), Mul(Integer(-1), Integer(2), Pow(Add(Mul(Symbol('P_q', positive=True), Symbol('R', positive=True)), Mul(Integer(-1), Symbol('P_q', positive=True))), Integer(-1)), Li2(Pow(Add(Pow(Symbol('Z', positive=True), Integer(2)), Integer(1)), Integer(-1)))), Mul(Integer(2), Pow(Add(Mul(Symbol('P_q', positive=True), Symbol('R', positive=True)), Mul(Integer(-1), Symbol('P_q', positive=True))), Integer(-1)), Li2(Mul(Integer(2), Pow(Add(Pow(Symbol('Z', positive=True), Integer(2)), Integer(1)), Integer(-1))))), Mul(Integer(-1), Integer(2), Pow(Add(Mul(Symbol('P_q', positive=True), Symbol('R', positive=True)), Mul(Integer(-1), Symbol('P_q', positive=True))), Integer(-1)), Li2(Add(Mul(Symbol('R', positive=True), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1))), Pow(Add(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(-1))))), Mul(Integer(2), Pow(Add(Mul(Symbol('P_q', positive=True), Symbol('R', positive=True)), Mul(Integer(-1), Symbol('P_q', positive=True))), Integer(-1)), Li2(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1))), Mul(Pow(Symbol('Z', positive=True), Integer(2)), Pow(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)), Integer(-1)))))), Mul(Integer(-1), Integer(2), Pow(Add(Mul(Symbol('P_q', positive=True), Symbol('R', positive=True)), Mul(Integer(-1), Symbol('P_q', positive=True))), Integer(-1)), LnAbs(Symbol('R', positive=True)), LnAbs(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(-2))), Integer(1)))), Mul(Integer(2), Pow(Add(Mul(Symbol('P_q', positive=True), Symbol('R', positive=True)), Mul(Integer(-1), Symbol('P_q', positive=True))), Integer(-1)), LnAbs(Symbol('R', positive=True)), LnAbs(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)))), Mul(Integer(-1), Integer(2), Pow(Add(Mul(Symbol('P_q', positive=True), Symbol('R', positive=True)), Mul(Integer(-1), Symbol('P_q', positive=True))), Integer(-1)), log(Integer(2)), LnAbs(Add(Integer(1), Pow(Symbol('Z', positive=True), Integer(-2))))), Mul(Integer(2), Pow(Add(Mul(Symbol('P_q', positive=True), Symbol('R', positive=True)), Mul(Integer(-1), Symbol('P_q', positive=True))), Integer(-1)), LnAbs(Add(Symbol('R', positive=True), Integer(1))), LnAbs(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(-2))), Integer(1)))), Mul(Integer(-1), Integer(2), Pow(Add(Mul(Symbol('P_q', positive=True), Symbol('R', positive=True)), Mul(Integer(-1), Symbol('P_q', positive=True))), Integer(-1)), LnAbs(Add(Symbol('R', positive=True), Integer(1))), LnAbs(Add(Mul(Symbol('R', positive=True), Pow(Symbol('Z', positive=True), Integer(2))), Integer(1)))), Mul(Integer(2), Pow(Add(Mul(Symbol('P_q', positive=True), Symbol('R', positive=True)), Mul(Integer(-1), Symbol('P_q', positive=True))), Integer(-1)), log(Integer(2)), LnAbs(Add(Pow(Symbol('Z', positive=True), Integer(2)), Integer(1)))), Mul(Pow(Symbol('P_q', positive=True), Integer(-1)), Symbol('g_R'), LnAbs(Add(Integer(1), Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(-2)))))), Mul(Integer(-1), Pow(Symbol('P_q', positive=True), Integer(-1)), Symbol('g_R'), LnAbs(Add(Integer(1), Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(2)))))), Mul(Integer(-1), Pow(Symbol('P_q', positive=True), Integer(-1)), Symbol('h_R'), LnAbs(Add(Integer(1), Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(-2)))))), Mul(Pow(Symbol('P_q', positive=True), Integer(-1)), Symbol('h_R'), LnAbs(Add(Integer(1), Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(2)))))), Mul(Pow(Symbol('P_q', positive=True), Integer(-1)), LnAbs(Add(Integer(1), Pow(Symbol('R', positive=True), Integer(-1)))), LnAbs(Add(Integer(1), Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(-2)))))), Mul(Integer(-1), Pow(Symbol('P_q', positive=True), Integer(-1)), LnAbs(Add(Integer(1), Pow(Symbol('R', positive=True), Integer(-1)))), LnAbs(Add(Integer(1), Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(2)))))), Mul(Pow(Symbol('P_q', positive=True), Integer(-1)), LnAbs(Add(Integer(1), Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(-2))))), LnAbs(Add(Symbol('R', positive=True), Integer(1)))), Mul(Integer(-1), Pow(Symbol('P_q', positive=True), Integer(-1)), LnAbs(Add(Integer(1), Mul(Integer(-1), Pow(Symbol('Z', positive=True), Integer(2))))), LnAbs(Add(Symbol('R', positive=True), Integer(1)))))"
}
]
]
}

==> code/numerics/dr/dphi.expr.json <==
{
"__dict__": [
[
"Fphi",
{
"__sympy__": "Mul(Integer(2), pi, Add(Mul(Rational(1, 2), Pow(Symbol('E'), Integer(-1)), Add(Mul(Integer(4), Pow(Symbol('E'), Integer(3)), Pow(Symbol('k1v'), Integer(-1)), Pow(Symbol('k2v'), Integer(-1)), Pow(Symbol('x2'), Integer(-1)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-1, 2))), Mul(Integer(4), Pow(Symbol('E'), Integer(3)), Pow(Symbol('k1v'), Integer(-1)), Pow(Symbol('k2v'), Integer(-1)), Pow(Symbol('x1'), Integer(-1)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-1, 2))), Mul(Integer(4), Pow(Symbol('E'), Integer(3)), Pow(Symbol('k1v'), Integer(-1)), Pow(Symbol('k2v'), Integer(-1)), Pow(Symbol('x1'), Integer(-1)), Pow(Symbol('x2'), Integer(-1))), Mul(Integer(4), Pow(Symbol('E'), Integer(2)), Pow(Symbol('k2v'), Integer(-1)), Pow(Symbol('x2'), Integer(-1)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-1, 2))), Mul(Integer(8), Pow(Symbol('E'), Integer(2)), Pow(Symbol('k2v'), Integer(-1)), Pow(Symbol('x1'), Integer(-1)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-1, 2))), Mul(Integer(4), Pow(Symbol('E'), Integer(2)), Pow(Symbol('k2v'), Integer(-1)), Pow(Symbol('x1'), Integer(-1)), Pow(Symbol('x2'), Integer(-1))), Mul(Integer(-1), Integer(4), Pow(Symbol('E'), Integer(2)), Pow(Symbol('k2v'), Integer(-1)), Pow(Symbol('x1'), Integer(-1)), Pow(Symbol('x2'), Integer(-1)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-1, 2))), Mul(Integer(-1), Integer(4), Pow(Symbol('E'), Integer(2)), Pow(Symbol('k2v'), Integer(-1)), Pow(Symbol('x1'), Integer(-2)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-1, 2))), Mul(Integer(8), Pow(Symbol('E'), Integer(2)), Pow(Symbol('k1v'), Integer(-1)), Pow(Symbol('x2'), Integer(-1)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-1, 2))), Mul(Integer(-1), Integer(4), Pow(Symbol('E'), Integer(2)), Pow(Symbol('k1v'), Integer(-1)), Pow(Symbol('x2'), Integer(-2)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-1, 2))), Mul(Integer(4), Pow(Symbol('E'), Integer(2)), Pow(Symbol('k1v'), Integer(-1)), Pow(Symbol('x1'), Integer(-1)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-1, 2))), Mul(Integer(4), Pow(Symbol('E'), Integer(2)), Pow(Symbol('k1v'), Integer(-1)), Pow(Symbol('x1'), Integer(-1)), Pow(Symbol('x2'), Integer(-1))), Mul(Integer(-1), Integer(4), Pow(Symbol('E'), Integer(2)), Pow(Symbol('k1v'), Integer(-1)), Pow(Symbol('x1'), Integer(-1)), Pow(Symbol('x2'), Integer(-1)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-1, 2))), Mul(Integer(-1), Integer(4), Pow(Symbol('E'), Integer(2)), Pow(Symbol('k1v'), Integer(-1)), Pow(Symbol('k2v'), Integer(-2)), Pow(Symbol('x1'), Integer(-1))), Mul(Integer(-1), Integer(4), Pow(Symbol('E'), Integer(2)), Pow(Symbol('k1v'), Integer(-2)), Pow(Symbol('k2v'), Integer(-1)), Pow(Symbol('x2'), Integer(-1))), Mul(Integer(-1), Integer(2), Symbol('E'), Symbol('a', positive=True), Symbol('x1'), Pow(Symbol('x2'), Integer(-1)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-3, 2))), Mul(Integer(4), Symbol('E'), Symbol('a', positive=True), Pow(Symbol('x2'), Integer(-1)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-3, 2))), Mul(Integer(2), Symbol('E'), Symbol('a', positive=True), Pow(Symbol('x2'), Integer(-2)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-3, 2))), Mul(Integer(-1), Integer(2), Symbol('E'), Symbol('a', positive=True), Pow(Symbol('x1'), Integer(-1)), Symbol('x2'), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-3, 2))), Mul(Integer(4), Symbol('E'), Symbol('a', positive=True), Pow(Symbol('x1'), Integer(-1)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-3, 2))), Mul(Integer(4), Symbol('E'), Symbol('a', positive=True), Pow(Symbol('x1'), Integer(-1)), Pow(Symbol('x2'), Integer(-1)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-3, 2))), Mul(Integer(2), Symbol('E'), Symbol('a', positive=True), Pow(Symbol('x1'), Integer(-2)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-3, 2))), Mul(Integer(-1), Symbol('E'), Symbol('a', positive=True), Pow(Symbol('k1v'), Integer(-1)), Pow(Symbol('k2v'), Integer(-1)), Pow(Symbol('x1'), Integer(-1)), Pow(Symbol('x2'), Integer(-1))), Mul(Integer(2), Symbol('E'), Symbol('k1v'), Pow(Symbol('k2v'), Integer(-1)), Pow(Symbol('x2'), Integer(-1)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-1, 2))), Mul(Integer(6), Symbol('E'), Symbol('k1v'), Pow(Symbol('k2v'), Integer(-1)), Pow(Symbol('x1'), Integer(-1)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-1, 2))), Mul(Integer(2), Symbol('E'), Symbol('k1v'), Pow(Symbol('k2v'), Integer(-1)), Pow(Symbol('x1'), Integer(-1)), Pow(Symbol('x2'), Integer(-1))), Mul(Integer(-1), Integer(4), Symbol('E'), Symbol('k1v'), Pow(Symbol('k2v'), Integer(-1)), Pow(Symbol('x1'), Integer(-1)), Pow(Symbol('x2'), Integer(-1)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-1, 2))), Mul(Integer(-1), Integer(8), Symbol('E'), Symbol('k1v'), Pow(Symbol('k2v'), Integer(-1)), Pow(Symbol('x1'), Integer(-2)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-1, 2))), Mul(Integer(2), Symbol('E'), Pow(Symbol('x2'), Integer(-1)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-1, 2))), Mul(Integer(-1), Integer(4), Symbol('E'), Pow(Symbol('x2'), Integer(-2)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-1, 2))), Mul(Integer(2), Symbol('E'), Pow(Symbol('x1'), Integer(-1)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-1, 2))), Mul(Integer(4), Symbol('E'), Pow(Symbol('x1'), Integer(-1)), Pow(Symbol('x2'), Integer(-1))), Mul(Integer(-1), Integer(8), Symbol('E'), Pow(Symbol('x1'), Integer(-1)), Pow(Symbol('x2'), Integer(-1)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-1, 2))), Mul(Integer(-1), Integer(4), Symbol('E'), Pow(Symbol('x1'), Integer(-2)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-1, 2))), Mul(Integer(-1), Integer(4), Symbol('E'), Pow(Symbol('k2v'), Integer(-2)), Pow(Symbol('x1'), Integer(-1))), Mul(Integer(2), Symbol('E'), Pow(Symbol('k2v'), Integer(-2)), Pow(Symbol('x1'), Integer(-2))), Mul(Integer(6), Symbol('E'), Pow(Symbol('k1v'), Integer(-1)), Symbol('k2v'), Pow(Symbol('x2'), Integer(-1)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-1, 2))), Mul(Integer(-1), Integer(8), Symbol('E'), Pow(Symbol('k1v'), Integer(-1)), Symbol('k2v'), Pow(Symbol('x2'), Integer(-2)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-1, 2))), Mul(Integer(2), Symbol('E'), Pow(Symbol('k1v'), Integer(-1)), Symbol('k2v'), Pow(Symbol('x1'), Integer(-1)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-1, 2))), Mul(Integer(2), Symbol('E'), Pow(Symbol('k1v'), Integer(-1)), Symbol('k2v'), Pow(Symbol('x1'), Integer(-1)), Pow(Symbol('x2'), Integer(-1))), Mul(Integer(-1), Integer(4), Symbol('E'), Pow(Symbol('k1v'), Integer(-1)), Symbol('k2v'), Pow(Symbol('x1'), Integer(-1)), Pow(Symbol('x2'), Integer(-1)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-1, 2))), Mul(Integer(-1), Symbol('E'), Pow(Symbol('k1v'), Integer(-1)), Pow(Symbol('k2v'), Integer(-1)), Symbol('x1'), Pow(Symbol('x2'), Integer(-1)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-1, 2))), Mul(Integer(-1), Integer(6), Symbol('E'), Pow(Symbol('k1v'), Integer(-1)), Pow(Symbol('k2v'), Integer(-1)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-1, 2))), Mul(Integer(-1), Integer(2), Symbol('E'), Pow(Symbol('k1v'), Integer(-1)), Pow(Symbol('k2v'), Integer(-1)), Pow(Symbol('x2'), Integer(-1))), Mul(Integer(-1), Symbol('E'), Pow(Symbol('k1v'), Integer(-1)), Pow(Symbol('k2v'), Integer(-1)), Pow(Symbol('x1'), Integer(-1)), Symbol('x2'), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-1, 2))), Mul(Integer(-1), Integer(2), Symbol('E'), Pow(Symbol('k1v'), Integer(-1)), Pow(Symbol('k2v'), Integer(-1)), Pow(Symbol('x1'), Integer(-1))), Mul(Integer(-1), Integer(4), Symbol('E'), Pow(Symbol('k1v'), Integer(-2)), Pow(Symbol('x2'), Integer(-1))), Mul(Integer(2), Symbol('E'), Pow(Symbol('k1v'), Integer(-2)), Pow(Symbol('x2'), Integer(-2))), Mul(Integer(2), Symbol('E'), Pow(Symbol('k1v'), Integer(-2)), Pow(Symbol('k2v'), Integer(-2))), Mul(Integer(-1), Integer(2), Symbol('a', positive=True), Symbol('k1v'), Symbol('x1'), Pow(Symbol('x2'), Integer(-1)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-3, 2))), Mul(Integer(4), Symbol('a', positive=True), Symbol('k1v'), Pow(Symbol('x2'), Integer(-1)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-3, 2))), Mul(Integer(2), Symbol('a', positive=True), Symbol('k1v'), Pow(Symbol('x2'), Integer(-2)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-3, 2))), Mul(Integer(-1), Integer(2), Symbol('a', positive=True), Symbol('k1v'), Pow(Symbol('x1'), Integer(-1)), Symbol('x2'), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-3, 2))), Mul(Integer(4), Symbol('a', positive=True), Symbol('k1v'), Pow(Symbol('x1'), Integer(-1)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-3, 2))), Mul(Integer(4), Symbol('a', positive=True), Symbol('k1v'), Pow(Symbol('x1'), Integer(-1)), Pow(Symbol('x2'), Integer(-1)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-3, 2))), Mul(Integer(2), Symbol('a', positive=True), Symbol('k1v'), Pow(Symbol('x1'), Integer(-2)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-3, 2))), Mul(Integer(-1), Integer(2), Symbol('a', positive=True), Symbol('k2v'), Symbol('x1'), Pow(Symbol('x2'), Integer(-1)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-3, 2))), Mul(Integer(4), Symbol('a', positive=True), Symbol('k2v'), Pow(Symbol('x2'), Integer(-1)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-3, 2))), Mul(Integer(2), Symbol('a', positive=True), Symbol('k2v'), Pow(Symbol('x2'), Integer(-2)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-3, 2))), Mul(Integer(-1), Integer(2), Symbol('a', positive=True), Symbol('k2v'), Pow(Symbol('x1'), Integer(-1)), Symbol('x2'), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-3, 2))), Mul(Integer(4), Symbol('a', positive=True), Symbol('k2v'), Pow(Symbol('x1'), Integer(-1)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-3, 2))), Mul(Integer(4), Symbol('a', positive=True), Symbol('k2v'), Pow(Symbol('x1'), Integer(-1)), Pow(Symbol('x2'), Integer(-1)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-3, 2))), Mul(Integer(2), Symbol('a', positive=True), Symbol('k2v'), Pow(Symbol('x1'), Integer(-2)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-3, 2))), Mul(Integer(2), Pow(Symbol('k1v'), Integer(2)), Pow(Symbol('k2v'), Integer(-1)), Pow(Symbol('x1'), Integer(-1)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-1, 2))), Mul(Integer(-1), Integer(4), Pow(Symbol('k1v'), Integer(2)), Pow(Symbol('k2v'), Integer(-1)), Pow(Symbol('x1'), Integer(-2)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-1, 2))), Mul(Integer(-1), Integer(2), Symbol('k1v'), Pow(Symbol('x2'), Integer(-2)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-1, 2))), Mul(Integer(-1), Integer(2), Symbol('k1v'), Pow(Symbol('x1'), Integer(-1)), Pow(Symbol('x2'), Integer(-1)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-1, 2))), Mul(Integer(-1), Integer(4), Symbol('k1v'), Pow(Symbol('x1'), Integer(-2)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-1, 2))), Mul(Integer(-1), Integer(2), Symbol('k1v'), Pow(Symbol('k2v'), Integer(-2)), Pow(Symbol('x1'), Integer(-1))), Mul(Integer(2), Symbol('k1v'), Pow(Symbol('k2v'), Integer(-2)), Pow(Symbol('x1'), Integer(-2))), Mul(Integer(-1), Integer(4), Symbol('k2v'), Pow(Symbol('x2'), Integer(-2)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-1, 2))), Mul(Integer(-1), Integer(2), Symbol('k2v'), Pow(Symbol('x1'), Integer(-1)), Pow(Symbol('x2'), Integer(-1)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-1, 2))), Mul(Integer(-1), Integer(2), Symbol('k2v'), Pow(Symbol('x1'), Integer(-2)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-1, 2))), Mul(Integer(-1), Integer(3), Pow(Symbol('k2v'), Integer(-1)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-1, 2))), Mul(Pow(Symbol('k2v'), Integer(-1)), Pow(Symbol('x1'), Integer(-1)), Symbol('x2'), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-1, 2))), Mul(Integer(-1), Pow(Symbol('k2v'), Integer(-1)), Pow(Symbol('x1'), Integer(-1))), Mul(Integer(2), Pow(Symbol('k2v'), Integer(-1)), Pow(Symbol('x1'), Integer(-2))), Mul(Integer(2), Pow(Symbol('k1v'), Integer(-1)), Pow(Symbol('k2v'), Integer(2)), Pow(Symbol('x2'), Integer(-1)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-1, 2))), Mul(Integer(-1), Integer(4), Pow(Symbol('k1v'), Integer(-1)), Pow(Symbol('k2v'), Integer(2)), Pow(Symbol('x2'), Integer(-2)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-1, 2))), Mul(Pow(Symbol('k1v'), Integer(-1)), Symbol('x1'), Pow(Symbol('x2'), Integer(-1)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-1, 2))), Mul(Integer(-1), Integer(3), Pow(Symbol('k1v'), Integer(-1)), Pow(Add(Mul(Integer(-1), Pow(Symbol('B', positive=True), Integer(2))), Pow(Symbol('a', positive=True), Integer(2))), Rational(-1, 2))), Mul(Integer(-1), Pow(Symbol('k1v'), Integer(-1)), Pow(Symbol('x2'), Integer(-1))), Mul(Integer(2), Pow(Symbol('k1v'), Integer(-1)), Pow(Symbol('x2'), Integer(-2))), Mul(Integer(2), Pow(Symbol('k1v'), Integer(-1)), Pow(Symbol('k2v'), Integer(-2))), Mul(Integer(-1), Integer(2), Pow(Symbol('k1v'), Integer(-2)), Symbol('k2v'), Pow(Symbol('x2'), Integer(-1))), Mul(Integer(2), Pow(Symbol('k1v'), Integer(-2)), Symbol('k2v'), Pow(Symbol('x2'), Integer(-2))), Mul(Integer(2), Pow(Symbol('k1v'), Integer(-2)), Pow(Symbol('k2v'), Integer(-1))))), Mul(Integer(-1), Rational(1, 4), Pow(Symbol('E'), Integer(-2)), Add(Mul(Integer(4), Pow(Symbol('E'), Integer(2)), Pow(Symbol('k1v'), Integer(-1)), Pow(Symbol('x1'), Integer(-1))), Mul(Integer(4), Symbol('E'), Pow(Symbol('x1'), Integer(-1))), Mul(Integer(-1), Integer(2), Symbol('E'), Pow(Symbol('x1'), Integer(-2))), Mul(Integer(-1), Integer(2), Symbol('E'), Pow(Symbol('k1v'), Integer(-2))), Mul(Integer(2), Symbol('k1v'), Pow(Symbol('x1'), Integer(-1))), Mul(Integer(-1), Integer(2), Symbol('k1v'), Pow(Symbol('x1'), Integer(-2))), Mul(Integer(-1), Integer(2), Pow(Symbol('k1v'), Integer(-1)))), Add(Mul(Integer(4), Pow(Symbol('E'), Integer(2)), Pow(Symbol('k2v'), Integer(-1)), Pow(Symbol('x2'), Integer(-1))), Mul(Integer(4), Symbol('E'), Pow(Symbol('x2'), Integer(-1))), Mul(Integer(-1), Integer(2), Symbol('E'), Pow(Symbol('x2'), Integer(-2))), Mul(Integer(-1), Integer(2), Symbol('E'), Pow(Symbol('k2v'), Integer(-2))), Mul(Integer(2), Symbol('k2v'), Pow(Symbol('x2'), Integer(-1))), Mul(Integer(-1), Integer(2), Symbol('k2v'), Pow(Symbol('x2'), Integer(-2))), Mul(Integer(-1), Integer(2), Pow(Symbol('k2v'), Integer(-1)))))))"
}
]
]
}

==> code/numerics/interf/interf.json <==
{
 "n": [
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0
 ],
 "3H": [
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0
 ],
 "10C": [
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0
 ],
 "14O": [
  0.003309461810443664,
  0.003539666289414254,
  0.003336963335214788,
  0.003145604650622978,
  0.0031511883866166845,
  0.0027297339167440217,
  0.0022246151955052874,
  0.001716263507938408,
  0.0011520239305125536,
  0.0007340811178888225,
  0.0004200672832603271,
  0.0002035523416011533,
  8.3693800047138e-05,
  2.449569910046077e-05,
  4.2650723768982825e-06,
  2.0401664319566566e-07,
  2.1931268046278612e-13,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0
 ],
 "22Mg": [
  0.13642677654133606,
  0.14066506402580187,
  0.1439691953075813,
  0.1499381731129715,
  0.12837006286753896,
  0.10242683764005145,
  0.08554595016117919,
  0.055636185285951406,
  0.04041215076571969,
  0.02715595214549965,
  0.017922104840842255,
  0.011268719790728889,
  0.006788638031490742,
  0.004076100128922623,
  0.0021698319847525908,
  0.0010661637355441364,
  0.0004184553414497742,
  0.00012155037769720512,
  2.032904149022849e-05,
  7.9480384370423e-07,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0
 ],
 "26mAl": [
  0.16322643769251768,
  0.18057146973075153,
  0.15738712518677045,
  0.15923107448857254,
  0.14350950839192134,
  0.12257367436031649,
  0.09178327287966433,
  0.06831012657090133,
  0.0477621756436105,
  0.031112105318618476,
  0.020527116387168004,
  0.013448592760143293,
  0.008049850456976662,
  0.004725180355337472,
  0.002685702930431684,
  0.0012914620485157003,
  0.0005500099526051,
  0.00017220977340445565,
  3.380457579912766e-05,
  2.0631550364458455e-06,
  3.0060591784443973e-10,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0
 ],
 "26Si": [
  0.3812892027671295,
  0.42391997146749116,
  0.4072072640214619,
  0.435026738537061,
  0.3379515572344703,
  0.2555968327774888,
  0.19170869497666526,
  0.12782783281955679,
  0.09366512952160466,
  0.06235303579236154,
  0.03918095106542542,
  0.02661940390397006,
  0.017603821052597557,
  0.010950695161976354,
  0.006536431899954221,
  0.0036620990757288657,
  0.001827186739838169,
  0.0007817310131204016,
  0.00024254244278703522,
  4.6521376298403134e-05,
  2.6564228229083845e-06,
  1.795784893056681e-10,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0
 ],
 "34Cl": [
  0.7671197186192051,
  0.7699551414929775,
  0.8696301107314628,
  0.74501939644472,
  0.6762671106667189,
  0.5141505374789795,
  0.3731197654814122,
  0.22341779002325546,
  0.16082759008822564,
  0.10320626112159986,
  0.07128735963272931,
  0.046969416203656994,
  0.03069337727247228,
  0.020372787238466496,
  0.012663146091781975,
  0.007892475417065007,
  0.004400612330800263,
  0.0020985039583784086,
  0.0008261941155009664,
  0.0002490729381475482,
  4.103751745408809e-05,
  1.5280597091601304e-06,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0
 ],
 "34Ar": [
  1.3829461368956633,
  1.2854264677515206,
  1.4048093110492275,
  1.3482725624202918,
  1.0700343457477723,
  0.8095906187829198,
  0.5065666450329358,
  0.3432071981578235,
  0.21177488205819597,
  0.14693087620586853,
  0.09964078131661364,
  0.06530597567505643,
  0.045501111378355164,
  0.030731053216049166,
  0.020260705992888497,
  0.01280908259017019,
  0.007367516842933194,
  0.004005316261296349,
  0.0017832342871904328,
  0.000642345481950737,
  0.00015484907279690298,
  1.6518462295402822e-05,
  1.1038549623609039e-07,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0
 ],
 "38mK": [
  1.3634465155280484,
  1.26760360866629,
  1.5533576428895643,
  1.1580166847151074,
  0.9513496673422076,
  0.7358039816387122,
  0.5525230319024815,
  0.3255595183904769,
  0.22457244630919465,
  0.14194546288693927,
  0.09605785199666178,
  0.06384157807820931,
  0.04508348496151146,
  0.03009097501909129,
  0.019985156798095705,
  0.012429250050833444,
  0.0071468627054263635,
  0.003879935228947179,
  0.0017194673443552493,
  0.0006087327925326392,
  0.00014892774638244004,
  1.593187674926795e-05,
  9.413559876093593e-08,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0
 ],
 "38Ca": [
  2.083523493215246,
  2.906430326385234,
  1.963303744940988,
  1.920253455668413,
  1.5469430818859542,
  1.0242763356555016,
  0.6770551411956774,
  0.490878101220776,
  0.271122305858332,
  0.18025482518236915,
  0.13123687417907842,
  0.08790016558739816,
  0.062498999581186904,
  0.041152352758666154,
  0.027864833041841564,
  0.018504262713596648,
  0.011166935714354424,
  0.006147856028089951,
  0.00311694388544632,
  0.0012520445727444473,
  0.0003834884867160208,
  6.47474349640757e-05,
  2.6626411281291253e-06,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0
 ],
 "42Sc": [
  1.8265174150597936,
  1.95439290985737,
  1.677804083767313,
  1.5852812488595174,
  1.4662311840968405,
  0.9606020802683695,
  0.6610324442770117,
  0.42883925643120296,
  0.2697378331537601,
  0.17438751310773434,
  0.12051233000895398,
  0.0822071745513884,
  0.05739508654714081,
  0.03797915464892078,
  0.025189986039088112,
  0.01627584522946861,
  0.009833093949086921,
  0.00539844602826411,
  0.0026329285685255804,
  0.0010437433683061596,
  0.0002943289561034469,
  4.37719823971798e-05,
  1.1812989137227836e-06,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0
 ],
 "46V": [
  2.78012366888938,
  2.813051184601658,
  2.7920299962940387,
  2.352375491450421,
  1.9760076207269046,
  1.4082091271620247,
  0.9400693949137418,
  0.546533982477718,
  0.3118652868905949,
  0.23175319088617571,
  0.15314883578374633,
  0.10428288373837002,
  0.07296228893532777,
  0.0517074051737501,
  0.03503331021949109,
  0.023533959432160856,
  0.014953197140107267,
  0.008410661463423647,
  0.004305114886477286,
  0.0019366554585896602,
  0.0006567322642735262,
  0.00014036005483718155,
  1.1042837291973883e-05,
  1.2188674695093556e-08,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0
 ],
 "50Mn": [
  3.901161365615512,
  4.58510244624228,
  3.5755917756216187,
  3.572023326094393,
  2.3781401897576204,
  1.6621878970013952,
  1.0588707764674008,
  0.7176978254364355,
  0.42821063848680285,
  0.2820112501152383,
  0.19143792201250034,
  0.13056665901847342,
  0.09627973255089253,
  0.069218376242009,
  0.045338973131518676,
  0.030924228042555638,
  0.020103916026055477,
  0.012160793679468051,
  0.006625195247273357,
  0.0030552368018700628,
  0.001195368793660453,
  0.00031184197095518527,
  4.130075255633041e-05,
  6.553401784944454e-07,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0
 ],
 "54Co": [
  5.916607140839984,
  5.677692060448326,
  5.694627916874597,
  4.329975584607595,
  3.315717646816241,
  2.312653031463526,
  1.3785173744115284,
  0.8314784730935315,
  0.5700571792237781,
  0.32577334828920385,
  0.22779432672274194,
  0.16594687997634983,
  0.11594658614392059,
  0.08287950509803763,
  0.05624226105298766,
  0.039407324389048856,
  0.02644271227876436,
  0.01655897352987687,
  0.00911437946464598,
  0.004499961711574607,
  0.0018621547423081934,
  0.0005965526529964606,
  0.00010858912457710953,
  5.053890307142092e-06,
  2.9718073378437615e-13,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0
 ],
 "62Ga": [
  9.135252709081442,
  8.593987733210824,
  9.18341603007339,
  6.636578938579699,
  4.967243225470161,
  3.2549748294308287,
  1.77016923761704,
  1.1379083670962373,
  0.6725763062432846,
  0.4128298444115518,
  0.2851521396111545,
  0.21042775968055988,
  0.1462341379522557,
  0.1132647057345334,
  0.07766220561572233,
  0.053575925462161236,
  0.03610542139422533,
  0.022663331317113723,
  0.013681872667456865,
  0.007225292896528644,
  0.003370376494089557,
  0.0012675998338831694,
  0.0003134591577358591,
  3.2672292774207894e-05,
  1.740579143879023e-07,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0
 ],
 "74Rb": [
  13.723776409460523,
  14.192256208510882,
  15.030105993947432,
  11.710722981969715,
  6.297790503530834,
  3.9518316319227127,
  2.2262814348409714,
  1.4655198348100738,
  0.8187884732112444,
  0.5742715392823534,
  0.37317411736066264,
  0.2737459457465592,
  0.2003245211378525,
  0.14137821049839683,
  0.10853988618515409,
  0.07441443284612632,
  0.05288525217452055,
  0.03353804118931595,
  0.021201663588596903,
  0.011745115458467134,
  0.006107509151111858,
  0.002499284642660053,
  0.0008040983946475217,
  0.00013815638475404005,
  6.028327629972987e-06,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0
 ]
}

==> code/numerics/pair/pair.json <==
{
 "n": [
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0
 ],
 "3H": [
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0
 ],
 "10C": [
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0
 ],
 "14O": [
  0.006177263728256743,
  0.006169678899933728,
  0.006130509513943087,
  0.006018600757647393,
  0.005782762997257137,
  0.005375389533312406,
  0.004772133977926527,
  0.0039907502349970335,
  0.003097575093604435,
  0.002193906494760701,
  0.001386454299530465,
  0.0007557158443606773,
  0.0003354084819930597,
  0.00010861732460937898,
  2.0045898055745578e-05,
  9.7642273426141e-07,
  1.1391890739900244e-12,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0
 ],
 "22Mg": [
  0.23269905435373406,
  0.23234155081391558,
  0.23050563447945346,
  0.22535260151564518,
  0.21491000475138863,
  0.19803759283094102,
  0.17524682557689875,
  0.1486207608982482,
  0.12086748560964482,
  0.09433733529876397,
  0.07058463454527347,
  0.05040687176319022,
  0.03406217566194216,
  0.021470641993399712,
  0.012341761225237108,
  0.006238211921712365,
  0.0026056228417184087,
  0.0007994148811240497,
  0.00013796324103437912,
  5.66844343528638e-06,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0
 ],
 "26mAl": [
  0.27685565848496596,
  0.276412096965087,
  0.2741358402787097,
  0.26776098260035974,
  0.2549041981217959,
  0.234295872321383,
  0.20675250387833863,
  0.17494799929294547,
  0.14215624979763042,
  0.11107941344359222,
  0.08341020716504503,
  0.05995392395712647,
  0.040921160275289574,
  0.026172185278540087,
  0.015361730776029566,
  0.008005331396615445,
  0.0035041125311503045,
  0.0011630519040179788,
  0.00023455182908149497,
  1.5047223579463662e-05,
  2.2907151528752958e-09,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0
 ],
 "26Si": [
  0.6291413771927789,
  0.6278558197290565,
  0.621287697184707,
  0.6031452102428474,
  0.5676181628725052,
  0.5133233178729072,
  0.4450831756941907,
  0.37127488165016564,
  0.2995564384648825,
  0.23468029804478469,
  0.1786714728366413,
  0.13185950803142804,
  0.09376715285761159,
  0.06362491487217344,
  0.04059474416116576,
  0.023826066822679803,
  0.012433215243085619,
  0.005450889775317725,
  0.0018084272766127638,
  0.0003615677280763655,
  2.217883091267884e-05,
  1.584422536640955e-09,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0
 ],
 "34Cl": [
  1.2362527257431188,
  1.23299356237155,
  1.2164335087572389,
  1.1714618236065286,
  1.0864450813684876,
  0.9633905266073727,
  0.8186009873325067,
  0.6719918095525471,
  0.5374026826562933,
  0.42082790501323053,
  0.323083137805314,
  0.24264711935790378,
  0.1773562682126666,
  0.12514753398075906,
  0.0842733368653053,
  0.053274984908302965,
  0.030863912443005456,
  0.015782922356620977,
  0.006687503943362388,
  0.0020826724722269284,
  0.000362680319586225,
  1.4412624902421017e-05,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0
 ],
 "34Ar": [
  1.9994674277539937,
  1.992967355758887,
  1.9601194915046467,
  1.8723783036026251,
  1.711926893224848,
  1.4907523232461293,
  1.2446374181673427,
  1.0082025826427772,
  0.8003406801864049,
  0.6259987387028955,
  0.4829415656612503,
  0.3666340627512719,
  0.27255232085744147,
  0.19695839862244977,
  0.13698133368693982,
  0.09044042198146433,
  0.05559840710794722,
  0.030917407925570434,
  0.014847842331846342,
  0.0056747579743760225,
  0.0014620686256283523,
  0.00016550917922449984,
  1.1862071774148277e-06,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0
 ],
 "38mK": [
  1.9723327937648891,
  1.9659609556780118,
  1.9337554203578533,
  1.8476841392660905,
  1.6901204219332908,
  1.4725970399532133,
  1.230136522599145,
  0.9968512164967938,
  0.7915020762706851,
  0.6191096630235903,
  0.4775652126892901,
  0.36244733539824087,
  0.26931744796892454,
  0.19449674293884703,
  0.1351533683621211,
  0.08913150352226497,
  0.054709128194704616,
  0.03035751644211726,
  0.014533148282175999,
  0.005526883792668378,
  0.0014112271089511187,
  0.00015645051636456188,
  1.0131495812974111e-06,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0
 ],
 "38Ca": [
  2.9681214968406255,
  2.956472165811942,
  2.8979422689807475,
  2.7442789551975366,
  2.4725746418847256,
  2.1153226856474956,
  1.7376173589939166,
  1.391033984541167,
  1.0971908272951387,
  0.8571481809705532,
  0.6636229163113401,
  0.5078698881473648,
  0.38231908626785654,
  0.2811638922533945,
  0.20018098225644895,
  0.13633555010317738,
  0.0873721474035332,
  0.0514498146584903,
  0.02683396221406722,
  0.011653316966327966,
  0.003749517841569941,
  0.0006858253540231817,
  3.0293260383978714e-05,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0
 ],
 "42Sc": [
  2.6139938016300954,
  2.60435218944504,
  2.555812212985062,
  2.427612692212572,
  2.198307537137768,
  1.891964796460923,
  1.5625447277570568,
  1.2557134117945987,
  0.9925148147753479,
  0.7756839791833331,
  0.5998849275892464,
  0.4579370274683748,
  0.3433807474237521,
  0.2511554081929406,
  0.17752226240273594,
  0.11975136857797203,
  0.07577141084106917,
  0.0438476452940181,
  0.022307350302778466,
  0.009327060650654029,
  0.002814044913417053,
  0.0004510315808955487,
  1.3057343737266316e-05,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0
 ],
 "46V": [
  3.923003435936221,
  3.9052713175497664,
  3.816623157957864,
  3.5872816277417208,
  3.1928839912167266,
  2.6933774081810977,
  2.185353427012521,
  1.7344692771416368,
  1.361847860128861,
  1.0629614678597437,
  0.8249088750507694,
  0.6346714530685355,
  0.48173173355592597,
  0.35833535109722825,
  0.2590052847163211,
  0.1799219326804365,
  0.11835808054081552,
  0.07220482801303166,
  0.03958094952607355,
  0.01851795145776899,
  0.006735262432255926,
  0.0015629258537165564,
  0.00013330716461612253,
  1.557809332336787e-07,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0
 ],
 "50Mn": [
  5.4498412586603875,
  5.420511230397709,
  5.274916062894145,
  4.905889423705923,
  4.294717597226682,
  3.5574121011057387,
  2.842745650770437,
  2.233184451480985,
  1.7441600450469124,
  1.3600135180937005,
  1.058263266250183,
  0.8190780695286265,
  0.6274112862423278,
  0.47257834961013406,
  0.34723816138198266,
  0.24641080387184858,
  0.1666740826260245,
  0.10552967580124617,
  0.060897585831661626,
  0.030706283532463595,
  0.012573067595332395,
  0.0036155949986038357,
  0.0005108207456781488,
  8.705887697108616e-06,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0
 ],
 "54Co": [
  7.396305181303266,
  7.349150893057639,
  7.116939366943791,
  6.541578218051106,
  5.626217245201312,
  4.575268952268908,
  3.602919263472835,
  2.8036234805901388,
  2.179335396877374,
  1.6979618151288223,
  1.3244516546633127,
  1.030531146559531,
  0.7957183718940677,
  0.605877483064241,
  0.4514939121360345,
  0.3262403414067628,
  0.2258880349857654,
  0.1474888696317948,
  0.08874312828872774,
  0.0474905880354692,
  0.021296450767238767,
  0.007152882643393563,
  0.0013972952234532151,
  7.125366126686523e-05,
  4.583103194504385e-12,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0
 ],
 "62Ga": [
  11.130675590871906,
  11.040752913317046,
  10.603816261848523,
  9.560485591809993,
  8.001090303219689,
  6.335729058733355,
  4.890594639420374,
  3.758892110636414,
  2.904671338401063,
  2.2612002940294054,
  1.7695278202919917,
  1.3861579039781018,
  1.0811033334119322,
  0.8342991411290723,
  0.6325316535824645,
  0.4671870746244536,
  0.3326652293222298,
  0.22525099574695498,
  0.14227723454837618,
  0.08146474264406732,
  0.04037284015998126,
  0.01594776534583458,
  0.004237577698599932,
  0.00048476733596982714,
  2.860967799165644e-06,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0
 ],
 "74Rb": [
  17.55771943018245,
  17.37074670412498,
  16.479888103899256,
  14.460485354612851,
  11.68041522838689,
  8.961281178263572,
  6.766022355747958,
  5.133423966850298,
  3.94376305820401,
  3.068592661789702,
  2.4101956678571073,
  1.901608122721379,
  1.4986170047400145,
  1.1724361536972028,
  0.904458565502335,
  0.6827427959911967,
  0.49968335486212284,
  0.3504322036475099,
  0.23177658180972466,
  0.14128134950116622,
  0.0765765626806309,
  0.034732197988149686,
  0.011740392301353118,
  0.002267662385606858,
  0.00010477710547745762,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0,
  0.0
 ]
}

==> code/numerics/spectrum/nbd_real_grid.csv <==
# Neutron beta decay, static limit: non-exponentiating real-radiation remainders (units m_e = 1)
# DeltaRV = real-virtual remainder, D = double-real remainder (both multiply (alpha/2pi)^2); mu-, eps_gamma-independent
# grid p_i = i*pmax/100, pmax = sqrt(Delta^2-1), Delta = 1.29333236/0.51099895; i=0 extrapolated, i=100 endpoint (= 0)
# DeltaRV: closed form at fixed photon energy + 24-pt Gauss in k; D: 32^4 Gauss with log-mapped angles. rel. accuracy ~1e-5
i,p,E,DeltaRV,D
0,0.000000000000,1.000000000000,0.1760168843,0.0724442289
1,0.023250595127,1.000270258567,0.1739322057,0.0729706216
2,0.046501190253,1.001080596503,0.1677618442,0.0745066234
3,0.069751785380,1.002429704051,0.1575057998,0.0770522342
4,0.093002380507,1.004315410008,0.1432057357,0.0805861127
5,0.116252975634,1.006734699086,0.1249196321,0.0850788665
6,0.139503570760,1.009683735758,0.1027214369,0.0904935212
7,0.162754165887,1.013157894167,0.0767006162,0.0967860990
8,0.186004761014,1.017151793549,0.0469616048,0.1039062919
9,0.209255356140,1.021659338563,0.0136231581,0.1117982105
10,0.232505951267,1.026673763848,-0.0231823928,0.1204011889
11,0.255756546394,1.032187682073,-0.0633099774,0.1296506266
12,0.279007141521,1.038193134739,-0.1066027087,0.1394788461
13,0.302257736647,1.044681644982,-0.1528928847,0.1498159493
14,0.325508331774,1.051644271631,-0.2020030591,0.1605906532
15,0.348758926901,1.059071663814,-0.2537471696,0.1717310919
16,0.372009522028,1.066954115452,-0.3079317118,0.1831655697
17,0.395260117154,1.075281619025,-0.3643569444,0.1948232562
18,0.418510712281,1.084043918065,-0.4228181116,0.2066348149
19,0.441761307408,1.093230557898,-0.4831066667,0.2185329597
20,0.465011902534,1.102830934232,-0.5450114846,0.2304529364
21,0.488262497661,1.112834339254,-0.6083200462,0.2423329283
22,0.511513092788,1.123230004983,-0.6728195836,0.2541143863
23,0.534763687915,1.134007143678,-0.7382981733,0.2657422870
24,0.558014283041,1.145154985178,-0.8045457669,0.2771653222
25,0.581264878168,1.156662811104,-0.8713551507,0.2883360243
26,0.604515473295,1.168519985902,-0.9385228274,0.2992108345
27,0.627766068421,1.180715984757,-1.0058498141,0.3097501177
28,0.651016663548,1.193240418448,-1.0731423542,0.3199181330
29,0.674267258675,1.206083055233,-1.1402125401,0.3296829641
30,0.697517853802,1.219233839906,-1.2068788482,0.3390164163
31,0.720768448928,1.232682910148,-1.2729665864,0.3478938869
32,0.744019044055,1.246420610355,-1.3383082562,0.3562942123
33,0.767269639182,1.260437503096,-1.4027438346,0.3641995000
34,0.790520234309,1.274724378386,-1.4661209785,0.3715949468
35,0.813770829435,1.289272260944,-1.5282951568,0.3784686497
36,0.837021424562,1.304072415618,-1.5891297172,0.3848114120
37,0.860272019689,1.319116351145,-1.6484958908,0.3906165476
38,0.883522614815,1.334395822419,-1.7062727430,0.3958796866
39,0.906773209942,1.349902831417,-1.7623470749,0.4005985842
40,0.930023805069,1.365629626947,-1.8166132813,0.4047729344
41,0.953274400196,1.381568703347,-1.8689731715,0.4084041904
42,0.976524995322,1.397712798285,-1.9193357580,0.4114953919
43,0.999775590449,1.414054889761,-1.9676170171,0.4140510016
44,1.023026185576,1.430588192449,-2.0137396285,0.4160767500
45,1.046276780702,1.447306153458,-2.0576326952,0.4175794892
46,1.069527375829,1.464202447631,-2.0992314502,0.4185670566
47,1.092777970956,1.481270972444,-2.1384769521,0.4190481475
48,1.116028566083,1.498505842602,-2.1753157730,0.4190321971
49,1.139279161209,1.515901384380,-2.2096996819,0.4185292719
50,1.162529756336,1.533452129793,-2.2415853254,0.4175499691
51,1.185780351463,1.551152810627,-2.2709339083,0.4161053251
52,1.209030946590,1.568998352393,-2.2977108749,0.4142067315
53,1.232281541716,1.586983868240,-2.3218855937,0.4118658595
54,1.255532136843,1.605104652864,-2.3434310454,0.4090945902
55,1.278782731970,1.623356176439,-2.3623235155,0.4059049531
56,1.302033327096,1.641734078610,-2.3785422922,0.4023090698
57,1.325283922223,1.660234162552,-2.3920693696,0.3983191040
58,1.348534517350,1.678852389129,-2.4028891566,0.3939472171
59,1.371785112477,1.697584871166,-2.4109881908,0.3892055285
60,1.395035707603,1.716427867837,-2.4163548580,0.3841060807
61,1.418286302730,1.735377779192,-2.4189791160,0.3786608084
62,1.441536897857,1.754431140821,-2.4188522222,0.3728815122
63,1.464787492983,1.773584618675,-2.4159664642,0.3667798349
64,1.488038088110,1.792835004028,-2.4103148924,0.3603672416
65,1.511288683237,1.812179208599,-2.4018910525,0.3536550030
66,1.534539278364,1.831614259838,-2.3906887174,0.3466541804
67,1.557789873490,1.851137296353,-2.3767016159,0.3393756143
68,1.581040468617,1.870745563513,-2.3599231561,0.3318299143
69,1.604291063744,1.890436409195,-2.3403461413,0.3240274512
70,1.627541658871,1.910207279684,-2.3179624746,0.3159783510
71,1.650792253997,1.930055715739,-2.2927628499,0.3076924904
72,1.674042849124,1.949979348789,-2.2647364241,0.2991794935
73,1.697293444251,1.969975897288,-2.2338704657,0.2904487300
74,1.720544039377,1.990043163210,-2.2001499738,0.2815093143
75,1.743794634504,2.010179028675,-2.1635572609,0.2723701057
76,1.767045229631,2.030381452723,-2.1240714894,0.2630397092
77,1.790295824758,2.050648468203,-2.0816681508,0.2535264778
78,1.813546419884,2.070978178802,-2.0363184757,0.2438385141
79,1.836797015011,2.091368756187,-1.9879887536,0.2339836737
80,1.860047610138,2.111818437267,-1.9366395442,0.2239695688
81,1.883298205264,2.132325521573,-1.8822247479,0.2138035714
82,1.906548800391,2.152888368744,-1.8246905000,0.2034928181
83,1.929799395518,2.173505396115,-1.7639738375,0.1930442142
84,1.953049990645,2.194175076414,-1.7000010713,0.1824644386
85,1.976300585771,2.214895935551,-1.6326857709,0.1717599485
86,1.999551180898,2.235666550501,-1.5619262330,0.1609369846
87,2.022801776025,2.256485547281,-1.4876022490,0.1500015761
88,2.046052371152,2.277351599006,-1.4095709038,0.1389595461
89,2.069302966278,2.298263424033,-1.3276610027,0.1278165168
90,2.092553561405,2.319219784184,-1.2416655053,0.1165779149
91,2.115804156532,2.340219483039,-1.1513309739,0.1052489767
92,2.139054751658,2.361261364312,-1.0563423757,0.0938347538
93,2.162305346785,2.382344310283,-0.9563003334,0.0823401179
94,2.185555941912,2.403467240306,-0.8506853939,0.0707697665
95,2.208806537039,2.424629109382,-0.7387983735,0.0591282277
96,2.232057132165,2.445828906782,-0.6196523579,0.0474198656
97,2.255307727292,2.467065654737,-0.4917537501,0.0356488851
98,2.278558322419,2.488338407183,-0.3525750973,0.0238193371
99,2.301808917545,2.509646248556,-0.1968314971,0.0119351230
100,2.325059512672,2.530988292637,0.0000000000,0.0000000000


==> code/numerics/spectrum/spectrum_R.csv <==
# R(E): dGamma/dE = N p E (Delta-E)^2 R(E); E, p in units of m_e; mu=1.590908 m_e, mu_UV=Delta, eps_gamma=1.0 Delta
E,p,R_unres_Oalpha,R_unres_Oalpha2,R_fullF_Oalpha,R_fullF_Oalpha2
1.0000675715,0.0116252976,2.971195884504,4.266028013038,4.019762016023,4.019301950699
1.0002702586,0.0232505951,1.985319096991,2.308842695654,2.289830516004,2.289570343685
1.0006079791,0.0348758927,1.656781577997,1.800558336439,1.796786135534,1.796583479072
1.0010805965,0.0465011903,1.492578516301,1.573483394546,1.572397751563,1.572221715858
1.0016879198,0.0581264878,1.394108926593,1.445929971788,1.445583796568,1.445423167460
1.0024297041,0.0697517854,1.328505794230,1.364536689281,1.364452606440,1.364302136172
1.0033056511,0.0813770829,1.281683238819,1.308197889983,1.308222625790,1.308079455091
1.0043154100,0.0930023805,1.246598305138,1.266939364096,1.267014143437,1.266876548152
1.0054585775,0.1046276781,1.219338226819,1.235448456204,1.235547743870,1.235414606201
1.0067346991,0.1162529756,1.197555331844,1.210640419036,1.210752059782,1.210622614540
1.0081432700,0.1278782732,1.179755635980,1.190603221465,1.190721019989,1.190594720703
1.0096837358,0.1395035708,1.164943139529,1.174089435373,1.174210067769,1.174086510688
1.0113554938,0.1511288683,1.152428294822,1.160250936461,1.160372550690,1.160251429075
1.0131578942,0.1627541659,1.141718559106,1.148491158275,1.148612695144,1.148493770455
1.0150902410,0.1743794635,1.132452726284,1.138378362781,1.138499207564,1.138382290569
1.0171517935,0.1860047610,1.124359884286,1.129592445982,1.129712241208,1.129597179190
1.0193417680,0.1976300586,1.117232858074,1.121891078019,1.122009618894,1.121896286733
1.0216593386,0.2092553561,1.110910505012,1.115087453094,1.115204627166,1.115092920977
1.0241036389,0.2208806537,1.105265601172,1.109035259116,1.109151010502,1.109040842993
1.0266737638,0.2325059513,1.100196361772,1.103618275862,1.103732583556,1.103623880583
1.0293687710,0.2441312488,1.095620384351,1.098743020905,1.098855885381,1.098748583340
1.0321876821,0.2557565464,1.091470243820,1.094333450548,1.094444885357,1.094338929196
1.0351294849,0.2673818440,1.087690236639,1.090327075952,1.090437102400,1.090332444067
1.0381931347,0.2790071415,1.084233938961,1.086672072523,1.086780716276,1.086677313501
1.0413775562,0.2906324391,1.081062350822,1.083325098452,1.083432387365,1.083330202698
1.0446816450,0.3022577366,1.078142468613,1.080249627503,1.080355590231,1.080254590263
1.0481042692,0.3138830342,1.075446174777,1.077414660004,1.077519325129,1.077419479872
1.0516442716,0.3255083318,1.072949365435,1.074793715650,1.074897111139,1.074798393512
1.0553004710,0.3371336293,1.070631258513,1.072364038782,1.072466191664,1.072368577074
1.0590716638,0.3487589269,1.068473840240,1.070105965636,1.070206901824,1.070110367821
1.0629566262,0.3603842245,1.066461418784,1.068002416344,1.068102160547,1.068006686537
1.0669541155,0.3720095220,1.064580261578,1.066038483892,1.066137059591,1.066042626594
1.0710628715,0.3836348196,1.062818298594,1.064201099134,1.064298528597,1.064205119049
1.0752816190,0.3952601172,1.061164877979,1.062478755935,1.062575060252,1.062482657828
1.0796090685,0.4068854147,1.059610563581,1.060861284209,1.060956483344,1.060865072822
1.0840439181,0.4185107123,1.058146966222,1.059339661411,1.059433774261,1.059343341393
1.0885848552,0.4301360098,1.056766602332,1.057905855073,1.057998899527,1.057909430940
1.0932305579,0.4417613074,1.055462774907,1.056552690595,1.056644683599,1.056556166700
1.0979796963,0.4533866050,1.054229472771,1.055273739677,1.055364697291,1.055277120194
1.1028309342,0.4650119025,1.053061284954,1.054063225738,1.054153163192,1.054066514653
1.1077829302,0.4766372001,1.051953327599,1.052915943370,1.053004875121,1.052919144476
1.1128343393,0.4882624977,1.050901181305,1.051827189462,1.051915129239,1.051830306362
1.1179838138,0.4998877952,1.049900837214,1.050792704065,1.050879664920,1.050795740175
1.1232300050,0.5115130928,1.048948650444,1.049808619431,1.049894613778,1.049811577985
1.1285715642,0.5231383904,1.048041299734,1.048871415931,1.048956455584,1.048874299986
1.1340071437,0.5347636879,1.047175752342,1.047977883795,1.048061980007,1.047980696243
1.1395353981,0.5463889855,1.046349233431,1.047125089801,1.047208253291,1.047127833371
1.1451549852,0.5580142830,1.045559199272,1.046310348170,1.046392589157,1.046313025442
1.1508645671,0.5696395806,1.044803313726,1.045531195073,1.045612523299,1.045533808483
1.1566628111,0.5812648782,1.044079427549,1.044785366228,1.044865790983,1.044787918075
1.1625483906,0.5928901757,1.043385560129,1.044070777157,1.044150307302,1.044073269614
1.1685199859,0.6045154733,1.042719883318,1.043385505755,1.043464149738,1.043387940873
1.1745762851,0.6161407709,1.042080707108,1.042727776838,1.042805542717,1.042730156558
1.1807159848,0.6277660684,1.041466466878,1.042095948440,1.042172843895,1.042098274595
1.1869377907,0.6393913660,1.040875712043,1.041488499605,1.041564531954,1.041490773927
1.1932404184,0.6510166635,1.040307095911,1.040904019506,1.040979195717,1.040906243635
1.1996225942,0.6626419611,1.039759366602,1.040341197715,1.040415524420,1.040343373203
1.2060830552,0.6742672587,1.039231358909,1.039798815491,1.039872298998,1.039800943808
1.2126205502,0.6858925562,1.038721986984,1.039275737959,1.039348384257,1.039277820498
1.2192338399,0.6975178538,1.038230237746,1.038770907075,1.038842721846,1.038772945155
1.2259216978,0.7091431514,1.037755164946,1.038283335288,1.038354323916,1.038285330162
1.2326829101,0.7207684489,1.037295883793,1.037812099821,1.037882267397,1.037814052676
1.2395162766,0.7323937465,1.036851566095,1.037356337497,1.037425688828,1.037358249462
1.2464206104,0.7440190441,1.036421435855,1.036915240053,1.036983779669,1.036917112201
1.2533947387,0.7556443416,1.036004765269,1.036488049893,1.036555782047,1.036489883242
1.2604375031,0.7672696392,1.035600871083,1.036074056218,1.036140984898,1.036075851740
1.2675477595,0.7788949367,1.035209111278,1.035672591517,1.035738720446,1.035674350136
1.2747243784,0.7905202343,1.034828882047,1.035283028358,1.035348360999,1.035284750953
1.2819662454,0.8021455319,1.034459615028,1.034904776461,1.034969316024,1.034906463872
1.2892722609,0.8137708294,1.034100774774,1.034537280028,1.034601029471,1.034538933056
1.2966413407,0.8253961270,1.033751856442,1.034180015293,1.034242977325,1.034181634703
1.3040724156,0.8370214246,1.033412383660,1.033832488276,1.033894665360,1.033834074798
1.3115644319,0.8486467221,1.033081906580,1.033494232726,1.033555627083,1.033495787059
1.3191163511,0.8602720197,1.032760000079,1.033164808226,1.033225421837,1.033166331039
1.3267271505,0.8718973173,1.032446262109,1.032843798453,1.032903633061,1.032845290386
1.3343958224,0.8835226148,1.032140312168,1.032530809573,1.032589866684,1.032532271241
1.3421213749,0.8951479124,1.031841789900,1.032225468762,1.032283749650,1.032226900754
1.3499028314,0.9067732099,1.031550353789,1.031927422840,1.031984928544,1.031928825720
1.3577392307,0.9183985075,1.031265679960,1.031636337005,1.031693068335,1.031637711317
1.3656296269,0.9300238051,1.030987461065,1.031351893669,1.031407851206,1.031353239936
1.3735730896,0.9416491026,1.030715405251,1.031073791374,1.031128975469,1.031075110098
1.3815687033,0.9532744002,1.030449235203,1.030801743786,1.030856154563,1.030803035451
1.3896155680,0.9648996978,1.030188687254,1.030535478766,1.030589116123,1.030536743839
1.3977127983,0.9765249953,1.029933510561,1.030274737503,1.030327601112,1.030275976435
1.4058595240,0.9881502929,1.029683466330,1.030019273709,1.030071363017,1.030020486935
1.4140548898,0.9997755904,1.029438327105,1.029768852870,1.029820167099,1.029770040810
1.4222980547,1.0114008880,1.029197876098,1.029523251549,1.029573789697,1.029524414610
1.4305881924,1.0230261856,1.028961906564,1.029282256731,1.029332017571,1.029283395307
1.4389244913,1.0346514831,1.028730221221,1.029045665218,1.029094647299,1.029046779690
1.4473061535,1.0462767807,1.028502631703,1.028813283059,1.028861484705,1.028814373798
1.4557323955,1.0579020783,1.028278958054,1.028584925023,1.028632344334,1.028585992387
1.4642024476,1.0695273758,1.028059028250,1.028360414094,1.028407048945,1.028361458434
1.4727155541,1.0811526734,1.027842677749,1.028139581015,1.028185429054,1.028140602670
1.4812709724,1.0927779710,1.027629749076,1.027922263842,1.027967322492,1.027923263144
1.4898679739,1.1044032685,1.027420091427,1.027708307541,1.027752573997,1.027709284812
1.4985058426,1.1160285661,1.027213560299,1.027497563601,1.027541034829,1.027498519155
1.5071838760,1.1276538636,1.027010017143,1.027289889670,1.027332562406,1.027290823815
1.5159013844,1.1392791612,1.026809329035,1.027085149218,1.027127019968,1.027086062253
1.5246576905,1.1509044588,1.026611368371,1.026883211214,1.026924276251,1.026884103434
1.5334521298,1.1625297563,1.026416012571,1.026683949826,1.026724205189,1.026684821518
1.5422840499,1.1741550539,1.026223143809,1.026487244135,1.026526685625,1.026488095581
1.5511528106,1.1857803515,1.026032648750,1.026292977865,1.026331601045,1.026293809341
1.5600577836,1.1974056490,1.025844418308,1.026101039131,1.026138839324,1.026101850908
1.5689983524,1.2090309466,1.025658347411,1.025911320195,1.025948292481,1.025912112541
1.5779739118,1.2206562442,1.025474334784,1.025723717243,1.025759856454,1.025724490421
1.5869838682,1.2322815417,1.025292282737,1.025538130165,1.025573430884,1.025538884432
1.5960276391,1.2439068393,1.025112096969,1.025354462350,1.025388918909,1.025355197963
1.6051046529,1.2555321368,1.024933686381,1.025172620496,1.025206226969,1.025173337705
1.6142143487,1.2671574344,1.024756962894,1.024992514418,1.025025264620,1.024993213471
1.6233561764,1.2787827320,1.024581841279,1.024814056877,1.024845944359,1.024814738021
1.6325295963,1.2904080295,1.024408238995,1.024637163410,1.024668181454,1.024637826887
1.6417340786,1.3020333271,1.024236076034,1.024461752167,1.024491893784,1.024462398218
1.6509691039,1.3136586247,1.024065274770,1.024287743762,1.024317001684,1.024288372626
1.6602341626,1.3252839222,1.023895759818,1.024115061123,1.024143427797,1.024115673036
1.6695287545,1.3369092198,1.023727457896,1.023943629349,1.023971096935,1.023944224546
1.6788523891,1.3485345173,1.023560297692,1.023773375579,1.023799935941,1.023773954295
1.6882045854,1.3601598149,1.023394209741,1.023604228858,1.023629873559,1.023604791324
1.6975848712,1.3717851125,1.023229126299,1.023436120010,1.023460840304,1.023436666459
1.7069927834,1.3834104100,1.023064981224,1.023268981521,1.023292768347,1.023269512183
1.7164278678,1.3950357076,1.022901709864,1.023102747414,1.023125591388,1.023103262520
1.7258896788,1.4066610052,1.022739248942,1.022937353141,1.022959244544,1.022937852920
1.7353777792,1.4182863027,1.022577536449,1.022772735465,1.022793664242,1.022773220147
1.7448917401,1.4299116003,1.022416511537,1.022608832356,1.022628788098,1.022609302172
1.7544311408,1.4415368979,1.022256114414,1.022445582880,1.022464554821,1.022446038060
1.7639955686,1.4531621954,1.022096286242,1.022282927097,1.022300904099,1.022283367871
1.7735846187,1.4647874930,1.021936969034,1.022120805955,1.022137776499,1.022121232556
1.7831978937,1.4764127905,1.021778105558,1.021959161190,1.021975113362,1.021959573850
1.7928350040,1.4880380881,1.021619639230,1.021797935222,1.021812856703,1.021798334174
1.8024955674,1.4996633857,1.021461514024,1.021637071053,1.021650949103,1.021637456533
1.8121792086,1.5112886832,1.021303674365,1.021476512171,1.021489333616,1.021476884415
1.8218855598,1.5229139808,1.021146065033,1.021316202442,1.021327953657,1.021316561689
1.8316142598,1.5345392784,1.020988631061,1.021156086011,1.021166752907,1.021156432500
1.8413649546,1.5461645759,1.020831317633,1.020996107196,1.021005675200,1.020996441172
1.8511372964,1.5577898735,1.020674069981,1.020836210388,1.020844664423,1.020836532094
1.8609309442,1.5694151711,1.020516833279,1.020676339935,1.020683664404,1.020676649621
1.8707455635,1.5810404686,1.020359552534,1.020516440040,1.020522618803,1.020516737955
1.8805808259,1.5926657662,1.020202172474,1.020356454641,1.020361470992,1.020356741041
1.8904364092,1.6042910637,1.020044637431,1.020196327298,1.020200163942,1.020196602440
1.9003119972,1.6159163613,1.019886891222,1.020036001068,1.020038640095,1.020036265216
1.9102072797,1.6275416589,1.019728877026,1.019875418383,1.019876841239,1.019875671801
1.9201219521,1.6391669564,1.019570537247,1.019714520910,1.019714708369,1.019714763870
1.9300557157,1.6507922540,1.019411813378,1.019553249417,1.019552181549,1.019553482194
1.9400082772,1.6624175516,1.019252645858,1.019391543622,1.019389199761,1.019391766497
1.9499793488,1.6740428491,1.019092973912,1.019229342040,1.019225700742,1.019229555299
1.9599686479,1.6856681467,1.018932735391,1.019066581812,1.019061620822,1.019066785749
1.9699758973,1.6972934443,1.018771866592,1.018903198534,1.018896894741,1.018903393448
1.9800008248,1.7089187418,1.018610302071,1.018739126060,1.018731455451,1.018739312257
1.9900431632,1.7205440394,1.018447974443,1.018574296303,1.018565233915,1.018574474097
2.0001026503,1.7321693369,1.018284814157,1.018408639013,1.018398158880,1.018408808726
2.0101790287,1.7437946345,1.018120749266,1.018242081535,1.018230156630,1.018242243498
2.0202720455,1.7554199321,1.017955705163,1.018074548556,1.018061150729,1.018074703109
2.0303814527,1.7670452296,1.017789604305,1.017905961817,1.017891061728,1.017906109310
2.0405070067,1.7786705272,1.017622365903,1.017736239806,1.017719806852,1.017736380600
2.0506484682,1.7902958248,1.017453905589,1.017565297422,1.017547299656,1.017565431889
2.0608056024,1.8019211223,1.017284135040,1.017393045597,1.017373449642,1.017393174123
2.0709781788,1.8135464199,1.017112961574,1.017219390890,1.017198161846,1.017219513874
2.0811659708,1.8251717174,1.016940287697,1.017044235030,1.017021336366,1.017044352885
2.0913687562,1.8367970150,1.016766010598,1.016867474411,1.016842867854,1.016867587566
2.1015863165,1.8484223126,1.016590021589,1.016688999528,1.016662644937,1.016689108428
2.1118184373,1.8600476101,1.016412205482,1.016508694349,1.016480549577,1.016508799459
2.1220649079,1.8716729077,1.016232439884,1.016326435608,1.016296456352,1.016326537414
2.1323255216,1.8832982053,1.016050594407,1.016142092016,1.016110231644,1.016142191023
2.1426000750,1.8949235028,1.015866529776,1.015955523358,1.015921732727,1.015955620095
2.1528883687,1.9065488004,1.015680096821,1.015766579482,1.015730806730,1.015766674507
2.1631902066,1.9181740980,1.015491135323,1.015575099143,1.015537289455,1.015575193039
2.1735053961,1.9297993955,1.015299472703,1.015380908687,1.015341004036,1.015381002070
2.1838337480,1.9414246931,1.015104922518,1.015183820534,1.015141759394,1.015183914053
2.1941750764,1.9530499906,1.014907282726,1.014983631447,1.014939348461,1.014983725789
2.2045291987,1.9646752882,1.014706333685,1.014780120512,1.014733546128,1.014780216405
2.2148959356,1.9763005858,1.014501835826,1.014573046809,1.014524106855,1.014573145029
2.2252751105,1.9879258833,1.014293526933,1.014362146684,1.014310761893,1.014362248055
2.2356665505,1.9995511809,1.014081118961,1.014147130547,1.014093216010,1.014147235951
2.2460700852,2.0111764785,1.013864294270,1.013927679100,1.013871143640,1.013927789485
2.2564855473,2.0228017760,1.013642701162,1.013703438861,1.013644184304,1.013703555243
2.2669127724,2.0344270736,1.013415948551,1.013474016807,1.013411937145,1.013474140286
2.2773515990,2.0460523712,1.013183599551,1.013238973951,1.013173954356,1.013239105717
2.2878018682,2.0576776687,1.012945163709,1.012997817546,1.012929733218,1.012997958894
2.2982634240,2.0693029663,1.012700087525,1.012749991585,1.012678706385,1.012750143930
2.3087361130,2.0809282638,1.012447742787,1.012494865091,1.012420229916,1.012495029985
2.3192197842,2.0925535614,1.012187412064,1.012231717582,1.012153568415,1.012231896738
2.3297142895,2.1041788590,1.011918270509,1.011959720826,1.011877876368,1.011959916143
2.3402194830,2.1158041565,1.011639362765,1.011677915688,1.011592174471,1.011678129286
2.3507352216,2.1274294541,1.011349573298,1.011385182401,1.011295319218,1.011385416660
2.3612613643,2.1390547517,1.011047587779,1.011080201866,1.010985963308,1.011080459480
2.3717977726,2.1506800492,1.010731842045,1.010761404512,1.010662503321,1.010761688555
2.3823443103,2.1623053468,1.010400453509,1.010426901597,1.010323009408,1.010427215608
2.3929008434,2.1739306443,1.010051127234,1.010074391124,1.009965128990,1.010074739220
2.4034672403,2.1855559419,1.009681024483,1.009701026229,1.009585952003,1.009701413259
2.4140433714,2.1971812395,1.009286574183,1.009303226420,1.009181817612,1.009303658173
2.4246291094,2.2088065370,1.008863194614,1.008876399036,1.008748028890,1.008876882538
2.4352243289,2.2204318346,1.008404868496,1.008414514067,1.008278417194,1.008415058005
2.4458289068,2.2320571322,1.007903467603,1.007909428554,1.007764649755,1.007910043928
2.4564427218,2.2436824297,1.007347625428,1.007349759262,1.007195073928,1.007350460399
2.4670656547,2.2553077273,1.006720737495,1.006718883754,1.006552667082,1.006719690012
2.4776975883,2.2669330249,1.005997126872,1.005991108963,1.005811105406,1.005992047770
2.4883384072,2.2785583224,1.005133886980,1.005123524685,1.004926400959,1.005124637553
2.4989879978,2.2901836200,1.004050789555,1.004035950155,1.003816302719,1.004037306308
2.5096462486,2.3018089175,1.002568192130,1.002549011167,1.002296637146,1.002550745989
2.5203130495,2.3134342151,1.000114462344,1.000092722405,0.999781347560,1.000095201928


==> code/numerics/tables/D_analytic.json <==
{
 "points": [
  {
   "E": 1.0045454545454546,
   "D": 0.08101518700586657,
   "xi": "11/10"
  },
  {
   "E": 1.0166666666666666,
   "D": 0.10304745985905951,
   "xi": "6/5"
  },
  {
   "E": 1.0833333333333333,
   "D": 0.20569225608544447,
   "xi": "3/2"
  },
  {
   "E": 1.25,
   "D": 0.3583720123044107,
   "xi": "2"
  },
  {
   "E": 1.45,
   "D": 0.4177676350863589,
   "xi": "5/2"
  },
  {
   "E": 1.6666666666666667,
   "D": 0.3968439649094069,
   "xi": "3"
  },
  {
   "E": 1.8928571428571428,
   "D": 0.32304989381145144,
   "xi": "7/2"
  },
  {
   "E": 2.125,
   "D": 0.2174465871698148,
   "xi": "4"
  },
  {
   "E": 2.361111111111111,
   "D": 0.09391550306835361,
   "xi": "9/2"
  },
  {
   "E": 2.504166666666667,
   "D": 0.014994190020016784,
   "xi": "24/5"
  }
 ],
 "method": "analytic (dr2, Goncharov polylogs)"
}

==> code/numerics/tables/drv_mpl.json <==
{
 "points": [
  {
   "E": 1.0045454545454546,
   "DeltaRV": 0.14146417069312542,
   "xi": "11/10"
  },
  {
   "E": 1.0166666666666666,
   "DeltaRV": 0.050564422630879874,
   "xi": "6/5"
  },
  {
   "E": 1.0833333333333333,
   "DeltaRV": -0.4181097169908441,
   "xi": "3/2"
  },
  {
   "E": 1.25,
   "DeltaRV": -1.3549711254591166,
   "xi": "2"
  },
  {
   "E": 1.45,
   "DeltaRV": -2.0644430598777075,
   "xi": "5/2"
  },
  {
   "E": 1.6666666666666667,
   "DeltaRV": -2.396115223474713,
   "xi": "3"
  },
  {
   "E": 1.8928571428571428,
   "DeltaRV": -2.3377457030678794,
   "xi": "7/2"
  },
  {
   "E": 2.125,
   "DeltaRV": -1.9019961205426648,
   "xi": "4"
  },
  {
   "E": 2.361111111111111,
   "DeltaRV": -1.0570351493743584,
   "xi": "9/2"
  },
  {
   "E": 2.504166666666667,
   "DeltaRV": -0.2389788169179002,
   "xi": "24/5"
  }
 ],
 "method": "Goncharov polylogs (mpl/stepB.py)"
}

==> code/numerics/tables/nuclear_real.json <==
[
 {
  "FACT": -0.0918289877573344,
  "FACT_minus": -0.0918289877573344,
  "D": 0.00046283428912059885,
  "DPS": -0.0007811952437564946,
  "RV": -0.002550732161570443,
  "name": "n",
  "beta": "-",
  "W0": 2.5309882926373923,
  "time": 244.9849328994751,
  "points": [
   {
    "E": 1.0000050588651739,
    "HV1": 6204.472430492484,
    "HR1": 0.3906288427979911,
    "coul": 6205.686592412673,
    "D": 0.07246679108741692,
    "DPS": -0.045786136563190354,
    "RV": 0.17595322612134917
   },
   {
    "E": 1.0001398872493426,
    "HV1": 1179.0285352185842,
    "HR1": 0.38995321148706397,
    "coul": 1180.2424703418137,
    "D": 0.07272301063281998,
    "DPS": -0.04586416685869473,
    "RV": 0.17492561537358722
   },
   {
    "E": 1.0008387108805605,
    "HV1": 481.0476991902342,
    "HR1": 0.3864505716652497,
    "coul": 482.2604607190319,
    "D": 0.07404867745567033,
    "DPS": -0.0462690299349377,
    "RV": 0.16960280385527157
   },
   {
    "E": 1.002859161258808,
    "HV1": 260.38303410645733,
    "HR1": 0.37631613100284583,
    "coul": 261.5924204610712,
    "D": 0.07785953071038326,
    "DPS": -0.04744359754536108,
    "RV": 0.15424510142679085
   },
   {
    "E": 1.0072375184592575,
    "HV1": 163.75356845491694,
    "HR1": 0.35431625460270144,
    "coul": 164.95573157944625,
    "D": 0.0860068700698727,
    "DPS": -0.05000929302336065,
    "RV": 0.1211267771623207
   },
   {
    "E": 1.0152167916739097,
    "HV1": 113.24758944748055,
    "HR1": 0.3140891285871082,
    "coul": 114.43690387905464,
    "D": 0.10047172440633417,
    "DPS": -0.05475600372827037,
    "RV": 0.061344726046270635
   },
   {
    "E": 1.0281450026384407,
    "HV1": 83.77490602303769,
    "HR1": 0.24855075294038473,
    "coul": 84.94424532461571,
    "D": 0.12289054185622598,
    "DPS": -0.06263709283598938,
    "RV": -0.03392784758870291
   },
   {
    "E": 1.0473473594165026,
    "HV1": 65.25981921625711,
    "HR1": 0.1503986733614953,
    "coul": 66.40133870688717,
    "D": 0.15397958349500113,
    "DPS": -0.0747634669305236,
    "RV": -0.17176931588048108
   },
   {
    "E": 1.0739857511872215,
    "HV1": 53.0128102932555,
    "HR1": 0.01268332822465595,
    "coul": 54.119195568327946,
    "D": 0.19303717519497596,
    "DPS": -0.09237951711929368,
    "RV": -0.3556395507673754
   },
   {
    "E": 1.1089280826717156,
    "HV1": 44.60419066206654,
    "HR1": -0.17061531672708638,
    "coul": 45.67013634433949,
    "D": 0.23775831692237048,
    "DPS": -0.11679852615363777,
    "RV": -0.5837544601894001
   },
   {
    "E": 1.152652655060248,
    "HV1": 38.66719029401455,
    "HR1": -0.40409994180187286,
    "coul": 39.69072531091708,
    "D": 0.2845134906476333,
    "DPS": -0.14928502938847618,
    "RV": -0.8482696919492431
   },
   {
    "E": 1.2052055396109347,
    "HV1": 34.38156626837196,
    "HR1": -0.6906604931851446,
    "coul": 35.3648469232003,
    "D": 0.3290365068314761,
    "DPS": -0.19089631060714365,
    "RV": -1.1357093016223825
   },
   {
    "E": 1.2662140599010852,
    "HV1": 31.229512054013597,
    "HR1": -1.0314421688190085,
    "coul": 32.178879202737065,
    "D": 0.3672685073219665,
    "DPS": -0.24232034755574455,
    "RV": -1.428667797861215
   },
   {
    "E": 1.3349445037541925,
    "HV1": 28.871360311659945,
    "HR1": -1.4260777695494946,
    "coul": 29.79670514600636,
    "D": 0.39605718773597864,
    "DPS": -0.3037552020887546,
    "RV": -1.708324008701568
   },
   {
    "E": 1.4103839956394255,
    "HV1": 27.07799662252348,
    "HR1": -1.8731130561871094,
    "coul": 27.991668540909767,
    "D": 0.4135257861990474,
    "DPS": -0.3748599389233607,
    "RV": -1.9570314600560659
   },
   {
    "E": 1.4913269365937551,
    "HV1": 25.691820223584415,
    "HR1": -2.3705168856500842,
    "coul": 26.607370318241898,
    "D": 0.41909854085633513,
    "DPS": -0.45478084803461555,
    "RV": -2.1603354604844944
   },
   {
    "E": 1.576452512981111,
    "HV1": 24.602934612858487,
    "HR1": -2.9161780830627606,
    "coul": 25.53393771410061,
    "D": 0.4132873972957407,
    "DPS": -0.5422348857820668,
    "RV": -2.308097113335822
   },
   {
    "E": 1.66438704732151,
    "HV1": 23.73395647424026,
    "HR1": -3.5083314452770566,
    "coul": 24.693055529527516,
    "D": 0.3973742796027729,
    "DPS": -0.635623152080019,
    "RV": -2.394750640392963
   },
   {
    "E": 1.7537504940715998,
    "HV1": 23.029988786299427,
    "HR1": -4.145900921078354,
    "coul": 24.028211636680243,
    "D": 0.3730930468716623,
    "DPS": -0.7331495748652656,
    "RV": -2.418929508194871
   },
   {
    "E": 1.8431893823422127,
    "HV1": 22.451845481996088,
    "HR1": -4.828783281599383,
    "coul": 23.49818086130594,
    "D": 0.34236768070774515,
    "DPS": -0.8329279912102764,
    "RV": -2.38274846212649
   },
   {
    "E": 1.9313994896001323,
    "HV1": 21.97140187452326,
    "HR1": -5.5581182489604855,
    "coul": 23.072590152566725,
    "D": 0.30712436821131556,
    "DPS": -0.9330693395278827,
    "RV": -2.290980119121643
   },
   {
    "E": 2.0171413539056497,
    "HV1": 21.568370905011097,
    "HR1": -6.336607648247445,
    "coul": 22.728856645311463,
    "D": 0.26917233469139396,
    "DPS": -1.0317470875339019,
    "RV": -2.1502821497641658
   },
   {
    "E": 2.0992510868742826,
    "HV1": 21.228051507973625,
    "HR1": -7.168967541003433,
    "coul": 22.45004908188783,
    "D": 0.2301388141929698,
    "DPS": -1.1272427996884433,
    "RV": -1.9685556357481022
   },
   {
    "E": 2.1766482371685885,
    "HV1": 20.939746739191488,
    "HR1": -8.062638716945148,
    "coul": 22.2233795237119,
    "D": 0.19144213214658756,
    "DPS": -1.2179754197472077,
    "RV": -1.7544624268942401
   },
   {
    "E": 2.2483418510354514,
    "HV1": 20.695646754132245,
    "HR1": -9.028969047996936,
    "coul": 22.039130504096455,
    "D": 0.1542891722811821,
    "DPS": -1.302518178364874,
    "RV": -1.5170993630038656
   },
   {
    "E": 2.313435427986549,
    "HV1": 20.490036390693746,
    "HR1": -10.085275178864443,
    "coul": 21.889886216130858,
    "D": 0.11968687673769497,
    "DPS": -1.37960667542518,
    "RV": -1.2658144518545513
   },
   {
    "E": 2.3711311631628957,
    "HV1": 20.318730798897363,
    "HR1": -11.258643466364282,
    "coul": 21.769978166712363,
    "D": 0.08846060951685958,
    "DPS": -1.4481410564607884,
    "RV": -1.010148722710712
   },
   {
    "E": 2.420733672231743,
    "HV1": 20.178672385110627,
    "HR1": -12.593488176335029,
    "coul": 21.675083746213367,
    "D": 0.061274740532034376,
    "DPS": -1.507184539604716,
    "RV": -0.75989425735379
   },
   {
    "E": 2.4616532813541205,
    "HV1": 20.067642832479823,
    "HR1": -14.168269751586248,
    "coul": 21.601935157940932,
    "D": 0.03865262614204489,
    "DPS": -1.5559599679173501,
    "RV": -0.5252757622970752
   },
   {
    "E": 2.493408927336362,
    "HV1": 19.984058078408438,
    "HR1": -16.138728256229264,
    "coul": 21.548109146736028,
    "D": 0.020994369471754735,
    "DPS": -1.5938456209811362,
    "RV": -0.31730556546782973
   },
   {
    "E": 2.515630890412523,
    "HV1": 19.926823504910036,
    "HR1": -18.881472644330128,
    "coul": 21.51187670386265,
    "D": 0.00859139869004168,
    "DPS": -1.6203714066332573,
    "RV": -0.1484980054540376
   },
   {
    "E": 2.528066565824888,
    "HV1": 19.89522604680276,
    "HR1": -23.77275765531626,
    "coul": 21.49209363922172,
    "D": 0.0016356791419813446,
    "DPS": -1.6352198620788603,
    "RV": -0.034723525165326626
   }
  ],
  "TOTAL": -0.09469808087354074
 },
 {
  "FACT": -0.027712779507057937,
  "FACT_minus": -0.027712779507057937,
  "D": 4.1353864409194954e-07,
  "DPS": -3.84289378004351e-07,
  "RV": -3.929952384857519e-06,
  "name": "3H",
  "beta": "-",
  "W0": 1.0363816794535488,
  "time": 357.67455768585205,
  "points": [
   {
    "E": 1.00000006933108,
    "HV1": 53005.250216729095,
    "HR1": 0.00021970923816206202,
    "coul": 53009.14301021763,
    "D": 4.909252022467568e-05,
    "DPS": -1.4623777275957766e-08,
    "RV": 0.000630520352123735
   },
   {
    "E": 1.000001917263773,
    "HV1": 10076.429889310564,
    "HR1": 0.00019584868937464218,
    "coul": 10080.322681889756,
    "D": 4.9167728896532526e-05,
    "DPS": -1.5265342597960796e-08,
    "RV": 0.0006296372712859697
   },
   {
    "E": 1.0000114991474474,
    "HV1": 4112.2048427774625,
    "HR1": 7.211950445973092e-05,
    "coul": 4116.097630641864,
    "D": 4.955756843973677e-05,
    "DPS": -1.8746783363160852e-08,
    "RV": 0.0006250594843187715
   },
   {
    "E": 1.0000392395774935,
    "HV1": 2224.3646531307204,
    "HR1": -0.00028616050636322515,
    "coul": 2228.2574273483956,
    "D": 5.068493837823443e-05,
    "DPS": -3.028923510992426e-08,
    "RV": 0.0006118172986852845
   },
   {
    "E": 1.0000995429751522,
    "HV1": 1395.1850254778706,
    "HR1": -0.0010653790681202826,
    "coul": 1399.0777700451833,
    "D": 5.312924591820897e-05,
    "DPS": -6.288432698261063e-08,
    "RV": 0.0005830868853631475
   },
   {
    "E": 1.0002101082122545,
    "HV1": 959.185743301976,
    "HR1": -0.0024953949289487783,
    "coul": 963.0784335610236,
    "D": 5.758801362600757e-05,
    "DPS": -1.493415336565659e-07,
    "RV": 0.0005306097029660197
   },
   {
    "E": 1.000391074198973,
    "HV1": 702.1200978608936,
    "HR1": -0.004839690358028878,
    "coul": 706.0126993856915,
    "D": 6.482210860521548e-05,
    "DPS": -3.653695071241402e-07,
    "RV": 0.0004452761851324447
   },
   {
    "E": 1.0006640287898145,
    "HV1": 538.0304189429489,
    "HR1": -0.008384488249517647,
    "coul": 541.9228869895286,
    "D": 7.558388453162337e-05,
    "DPS": -8.661220458545464e-07,
    "RV": 0.00031787768596684365
   },
   {
    "E": 1.0010509196026836,
    "HV1": 427.0033542235036,
    "HR1": -0.013427406382734933,
    "coul": 430.8956338196183,
    "D": 9.053000540051868e-05,
    "DPS": -1.935998771085953e-06,
    "RV": 0.00014000950984459866
   },
   {
    "E": 1.0015729104280877,
    "HV1": 348.45824240136,
    "HR1": -0.020266174752380878,
    "coul": 352.35026912208787,
    "D": 0.00011012402515746313,
    "DPS": -4.047905990364225e-06,
    "RV": -9.491926524405054e-05
   },
   {
    "E": 1.0022492304950839,
    "HV1": 290.9096182326571,
    "HR1": -0.029187871202543004,
    "coul": 294.801319668967,
    "D": 0.00013453730589567652,
    "DPS": -7.92428939027613e-06,
    "RV": -0.00039064218017039
   },
   {
    "E": 1.0030960656029337,
    "HV1": 247.5382427311608,
    "HR1": -0.04045905196975621,
    "coul": 251.42954061139764,
    "D": 0.00016355981099097525,
    "DPS": -1.458885434359086e-05,
    "RV": -0.0007470561231400571
   },
   {
    "E": 1.0041255397202646,
    "HV1": 214.08831305841946,
    "HR1": -0.05431707950714968,
    "coul": 217.97912593152688,
    "D": 0.00019653404649291244,
    "DPS": -2.539583002637349e-05,
    "RV": -0.0011594208263960202
   },
   {
    "E": 1.0053448329020596,
    "HV1": 187.79257517533907,
    "HR1": -0.07096288814297347,
    "coul": 191.68282151484763,
    "D": 0.00023232525794720374,
    "DPS": -4.202361015072963e-05,
    "RV": -0.0016178547981095398
   },
   {
    "E": 1.0067554762406308,
    "HV1": 166.78878464593257,
    "HR1": -0.09055538332956356,
    "coul": 170.6783861915365,
    "D": 0.00026933866937429995,
    "DPS": -6.642201269038384e-05,
    "RV": -0.002107232927934027
   },
   {
    "E": 1.0083528572014588,
    "HV1": 149.7866508911168,
    "HR1": -0.11320764542724454,
    "coul": 153.6755360161196,
    "D": 0.00030558997830427173,
    "DPS": -0.0001007072152675512,
    "RV": -0.0026075625606951924
   },
   {
    "E": 1.0101259594496261,
    "HV1": 135.86952890068207,
    "HR1": -0.1389851076171635,
    "coul": 139.7576357835713,
    "D": 0.00033882915492586924,
    "DPS": -0.0001470051442563514,
    "RV": -0.003094872458300753
   },
   {
    "E": 1.0120573506795185,
    "HV1": 124.3719838130166,
    "HR1": -0.167905906103879,
    "coul": 128.2592632026084,
    "D": 0.00036671048232037306,
    "DPS": -0.0002072518098928961,
    "RV": -0.0035425971054423924
   },
   {
    "E": 1.014123420685097,
    "HV1": 114.80178882740557,
    "HR1": -0.19994367191794898,
    "coul": 118.68820622325474,
    "D": 0.000386994934979732,
    "DPS": -0.0002829666025705654,
    "RV": -0.003923383301038129
   },
   {
    "E": 1.0162948606806999,
    "HV1": 106.78884933103149,
    "HR1": -0.235033171436121,
    "coul": 110.67438645106914,
    "D": 0.0003977654395750077,
    "DPS": -0.0003750206555886806,
    "RV": -0.004211193812928966
   },
   {
    "E": 1.018537364418269,
    "HV1": 100.05094183835139,
    "HR1": -0.27307945249214644,
    "coul": 103.93559730837318,
    "D": 0.00039763228440332514,
    "DPS": -0.00048342597039650507,
    "RV": -0.0043835408227085575
   },
   {
    "E": 1.020812522569413,
    "HV1": 94.37023721279347,
    "HR1": -0.3139716013964176,
    "coul": 98.25402648015096,
    "D": 0.0003859055108560571,
    "DPS": -0.0006071713993858583,
    "RV": -0.004423655618417786
   },
   {
    "E": 1.023078874619302,
    "HV1": 89.57690773455974,
    "HR1": -0.35760303581858877,
    "coul": 93.45986227329004,
    "D": 0.0003627136113896711,
    "DPS": -0.0007441285923742826,
    "RV": -0.004322394314609528
   },
   {
    "E": 1.0252930774329403,
    "HV1": 85.53748913414248,
    "HR1": -0.4039018102747638,
    "coul": 89.41965506347523,
    "D": 0.000329053073731763,
    "DPS": -0.0008910449583396238,
    "RV": -0.004079693824503301
   },
   {
    "E": 1.0274111467827418,
    "HV1": 82.14649841082932,
    "HR1": -0.4528774983659576,
    "coul": 86.02793468779518,
    "D": 0.00028676036019208487,
    "DPS": -0.0010436323389039612,
    "RV": -0.0037054271468091424
   },
   {
    "E": 1.0293897273697485,
    "HV1": 79.3203227420288,
    "HR1": -0.5046977647616798,
    "coul": 83.20109910829183,
    "D": 0.0002384060416361815,
    "DPS": -0.0011967504947235632,
    "RV": -0.0032195597696125207
   },
   {
    "E": 1.031187347991942,
    "HV1": 76.99272111814206,
    "HR1": -0.5598228017247006,
    "coul": 80.87291598026457,
    "D": 0.00018711883551846939,
    "DPS": -0.0013446748437141373,
    "RV": -0.0026515764999351615
   },
   {
    "E": 1.0327656212016005,
    "HV1": 75.11149169788312,
    "HR1": -0.6192642167061752,
    "coul": 78.9911901005036,
    "D": 0.0001363544293868032,
    "DPS": -0.001481429272465208,
    "RV": -0.0020392287532921
   },
   {
    "E": 1.0340903507881205,
    "HV1": 73.6359974197962,
    "HR1": -0.6851472237325485,
    "coul": 77.51528923612703,
    "D": 8.962937696550943e-05,
    "DPS": -0.001601158186330525,
    "RV": -0.0014267517473851613
   },
   {
    "E": 1.035132515997105,
    "HV1": 72.53533566896219,
    "HR1": -0.7621518180813163,
    "coul": 76.41431408726136,
    "D": 5.024361412524363e-05,
    "DPS": -0.001698507949686291,
    "RV": -0.0008628492232962108
   },
   {
    "E": 1.0358691134996583,
    "HV1": 71.78699582181697,
    "HR1": -0.8622861497781581,
    "coul": 75.6657561539006,
    "D": 2.1015789754007265e-05,
    "DPS": -0.0017689873115067343,
    "RV": -0.0003990724241281794
   },
   {
    "E": 1.0362839436861022,
    "HV1": 71.37579628614313,
    "HR1": -1.0307853536075118,
    "coul": 75.25443504308531,
    "D": 4.050113294832837e-06,
    "DPS": -0.0018092878523541295,
    "RV": -9.04581273003022e-05
   }
  ],
  "TOTAL": -0.027716680210176706
 },
 {
  "FACT": 0.017323881873884454,
  "FACT_minus": -0.09701254467638143,
  "D": 0.0005536554364260937,
  "DPS": -0.0009974677204757439,
  "RV": -0.0031045007637310277,
  "name": "10C",
  "beta": "+",
  "W0": 2.733851116523821,
  "time": 246.19766092300415,
  "points": [
   {
    "E": 1.0000060583385673,
    "HV1": 5669.759898894358,
    "HR1": 0.5010101473511934,
    "coul": 5670.742754236356,
    "D": 0.08603187119810302,
    "DPS": -0.07531663300629557,
    "RV": 0.12529209469754576
   },
   {
    "E": 1.000167522359851,
    "HV1": 1077.5491278596044,
    "HR1": 0.5002158541741012,
    "coul": 1078.5316950176227,
    "D": 0.08637865821318093,
    "DPS": -0.0754318841539094,
    "RV": 0.12396303510814437
   },
   {
    "E": 1.0010043312631243,
    "HV1": 439.7799568706627,
    "HR1": 0.4960983269179354,
    "coul": 440.7610332375664,
    "D": 0.088172302480372,
    "DPS": -0.07602962242035131,
    "RV": 0.11707996975988824
   },
   {
    "E": 1.0034230799386779,
    "HV1": 238.19996220544408,
    "HR1": 0.4841874788573435,
    "coul": 239.1767554621493,
    "D": 0.09332269790753442,
    "DPS": -0.07776143098512762,
    "RV": 0.0972317155045202
   },
   {
    "E": 1.008661286273649,
    "HV1": 149.98145646466105,
    "HR1": 0.45834512343795875,
    "coul": 150.9491049293838,
    "D": 0.10430524085418946,
    "DPS": -0.08153262391382939,
    "RV": 0.05448644559768287
   },
   {
    "E": 1.018196259564623,
    "HV1": 103.92753085183728,
    "HR1": 0.4111405450650077,
    "coul": 104.8789856142945,
    "D": 0.1237069664417296,
    "DPS": -0.08846904188907859,
    "RV": -0.022475456066083255
   },
   {
    "E": 1.033614931116106,
    "HV1": 77.10828172366173,
    "HR1": 0.33436824565621576,
    "coul": 78.03474968440976,
    "D": 0.15352972819660174,
    "DPS": -0.09987811730866523,
    "RV": -0.1445945211691622
   },
   {
    "E": 1.0564507397052265,
    "HV1": 60.31267300765084,
    "HR1": 0.21969843153014942,
    "coul": 61.20473453569426,
    "D": 0.19437693770427866,
    "DPS": -0.11719939307962653,
    "RV": -0.3200993898408672
   },
   {
    "E": 1.088008038512904,
    "HV1": 49.25034272257262,
    "HR1": 0.05941297592382501,
    "coul": 50.09963837674109,
    "D": 0.24482254269328016,
    "DPS": -0.14193269771602862,
    "RV": -0.5519897431142542
   },
   {
    "E": 1.1292065380795184,
    "HV1": 41.69528051596482,
    "HR1": -0.1528722948962482,
    "coul": 42.496384658284235,
    "D": 0.3013104247803835,
    "DPS": -0.17553096911581856,
    "RV": -0.8360459960611759
   },
   {
    "E": 1.180479149364547,
    "HV1": 36.39291178609294,
    "HR1": -0.42164212101838344,
    "coul": 37.14484709151272,
    "D": 0.3587427007501464,
    "DPS": -0.21925597163001811,
    "RV": -1.1601859260246246
   },
   {
    "E": 1.2417425366110386,
    "HV1": 32.58905364542939,
    "HR1": -0.749214028226878,
    "coul": 33.29598718642263,
    "D": 0.4115667071534092,
    "DPS": -0.27401670066770545,
    "RV": -1.505655572385104
   },
   {
    "E": 1.3124371277995661,
    "HV1": 29.807419536189137,
    "HR1": -1.135837641354674,
    "coul": 30.47838590313471,
    "D": 0.45492005721609385,
    "DPS": -0.3402284086829675,
    "RV": -1.8498307995406882
   },
   {
    "E": 1.3916145999905456,
    "HV1": 27.736171630660657,
    "HR1": -1.5801171717298463,
    "coul": 28.38400549476298,
    "D": 0.48542432223270915,
    "DPS": -0.4177303617004632,
    "RV": -2.1697401147239646
   },
   {
    "E": 1.4780443853699745,
    "HV1": 26.16593528415687,
    "HR1": -2.079622887511234,
    "coul": 26.805787208245537,
    "D": 0.501461858337154,
    "DPS": -0.5057813432302414,
    "RV": -2.4452343541138775
   },
   {
    "E": 1.5703158656348015,
    "HV1": 24.95371139736063,
    "HR1": -2.631536340412497,
    "coul": 25.60152198483557,
    "D": 0.5030176400499413,
    "DPS": -0.6031262881278333,
    "RV": -2.6610709093532523
   },
   {
    "E": 1.6669231956425326,
    "HV1": 24.000685824004826,
    "HR1": -3.233216345119705,
    "coul": 24.671875533503577,
    "D": 0.4912828520345906,
    "DPS": -0.7081096200503432,
    "RV": -2.8077312098606093
   },
   {
    "E": 1.7663290448091842,
    "HV1": 23.237995236898286,
    "HR1": -3.8826394041762997,
    "coul": 23.946485870824,
    "D": 0.4682037883355824,
    "DPS": -0.8188064310920513,
    "RV": -2.88121229851176
   },
   {
    "E": 1.867009288158047,
    "HV1": 22.61732468996841,
    "HR1": -4.578725103376796,
    "coul": 23.37490177592104,
    "D": 0.43608920859561556,
    "DPS": -0.9331482871546909,
    "RV": -2.8821999016481383
   },
   {
    "E": 1.9674829791135786,
    "HV1": 22.104577962934922,
    "HR1": -5.321591449833637,
    "coul": 22.920545003800253,
    "D": 0.39732044208485895,
    "DPS": -1.049029880231549,
    "RV": -2.814999072589644
   },
   {
    "E": 2.0663320691264775,
    "HV1": 21.675564732603057,
    "HR1": -6.112802030144927,
    "coul": 22.556620307917633,
    "D": 0.35416446415523356,
    "DPS": -1.1643913006153408,
    "RV": -2.686481697614208
   },
   {
    "E": 2.1622145119008787,
    "HV1": 21.31303772616625,
    "HR1": -6.955678127966745,
    "coul": 22.263308700517317,
    "D": 0.30867023175809855,
    "DPS": -1.2772764598013981,
    "RV": -2.505190200049384
   },
   {
    "E": 2.253873352206878,
    "HV1": 21.00464431076921,
    "HR1": -7.855767991356042,
    "coul": 22.02582026442564,
    "D": 0.2626240700696936,
    "DPS": -1.3858711729608326,
    "RV": -2.280649107886792
   },
   {
    "E": 2.340143493723495,
    "HV1": 20.74150231930182,
    "HR1": -8.821608684706144,
    "coul": 21.83303022765957,
    "D": 0.21754279108950864,
    "DPS": -1.488525399782587,
    "RV": -2.0228850513130556
   },
   {
    "E": 2.419957165399711,
    "HV1": 20.51720458160917,
    "HR1": -9.866011780219816,
    "coul": 21.67651520596913,
    "D": 0.17468843768279574,
    "DPS": -1.5837639926589195,
    "RV": -1.742132742407259
   },
   {
    "E": 2.492348647986113,
    "HV1": 20.327119554676933,
    "HR1": -11.008316498727396,
    "coul": 21.549866819444794,
    "D": 0.13509361276947687,
    "DPS": -1.6702896389463133,
    "RV": -1.4486993173618214
   },
   {
    "E": 2.5564585326660736,
    "HV1": 20.167897724831796,
    "HR1": -12.278549265736295,
    "coul": 21.448199553923704,
    "D": 0.09959038087375359,
    "DPS": -1.7469808871345782,
    "RV": -1.1529645547965708
   },
   {
    "E": 2.6115376124198693,
    "HV1": 20.037122041229768,
    "HR1": -13.72569585003509,
    "coul": 21.367796156865897,
    "D": 0.06883860050285817,
    "DPS": -1.8128874059823719,
    "RV": -0.8655064651982655
   },
   {
    "E": 2.656950417390548,
    "HV1": 19.93306005558122,
    "HR1": -15.435994668092766,
    "coul": 21.305851640643304,
    "D": 0.04335144132100616,
    "DPS": -1.8672240194316196,
    "RV": -0.5973630987245596
   },
   {
    "E": 2.6921783907367467,
    "HV1": 19.854488654486676,
    "HR1": -17.580231580821902,
    "coul": 21.26028903891218,
    "D": 0.023516998315947522,
    "DPS": -1.909364626041754,
    "RV": -0.36048967290504175
   },
   {
    "E": 2.7168229168321143,
    "HV1": 19.80057092508341,
    "HR1": -20.570787118937613,
    "coul": 21.229628134418647,
    "D": 0.009615462010504689,
    "DPS": -1.9388370429212427,
    "RV": -0.1686219478178817
   },
   {
    "E": 2.7306117344911565,
    "HV1": 19.770763958188986,
    "HR1": -25.913278631565973,
    "coul": 21.212890259189333,
    "D": 0.0018297801758170333,
    "DPS": -1.9553235375700433,
    "RV": -0.03942827502864697
   }
  ],
  "TOTAL": 0.013775568826103776
 },
 {
  "FACT": 0.03015976697739077,
  "FACT_minus": -0.13507892344202974,
  "D": 0.0012279926213011483,
  "DPS": -0.0037549758928993927,
  "RV": -0.008892736337814166,
  "name": "14O",
  "beta": "+",
  "W0": 4.540578899428267,
  "time": 216.46050643920898,
  "points": [
   {
    "E": 1.000018357413499,
    "HV1": 3258.268384262693,
    "HR1": 2.089182520271748,
    "coul": 3257.7291755262345,
    "D": -0.12185346588766485,
    "DPS": -1.3095479127586016,
    "RV": -2.304922087743813
   },
   {
    "E": 1.0005075275064048,
    "HV1": 620.3384745774433,
    "HR1": 2.0865009648004484,
    "coul": 619.7980624803465,
    "D": -0.11974994423263707,
    "DPS": -1.309992342236365,
    "RV": -2.31046376129348
   },
   {
    "E": 1.0030401567442948,
    "HV1": 254.26693275428886,
    "HR1": 2.072621079142875,
    "coul": 253.7203171627691,
    "D": -0.10890637955843244,
    "DPS": -1.3122924427621696,
    "RV": -2.3390920264987396
   },
   {
    "E": 1.0103366910494354,
    "HV1": 138.91154278433328,
    "HR1": 2.032666737333031,
    "coul": 138.34730339494723,
    "D": -0.07810379884394303,
    "DPS": -1.3189110446750918,
    "RV": -2.420979513923
   },
   {
    "E": 1.0260199232908866,
    "HV1": 88.80944905911325,
    "HR1": 1.9469586052153653,
    "coul": 88.20854800131335,
    "D": -0.014041636521147177,
    "DPS": -1.3331006122733644,
    "RV": -2.594037195027457
   },
   {
    "E": 1.0541713275082125,
    "HV1": 63.041652306426755,
    "HR1": 1.7936960236087915,
    "coul": 62.37892268244136,
    "D": 0.09396501939850363,
    "DPS": -1.3584699487697878,
    "RV": -2.8946943946649473
   },
   {
    "E": 1.0986987092739497,
    "HV1": 48.40250768155976,
    "HR1": 1.5528055055347727,
    "coul": 47.65160916047494,
    "D": 0.24798047574559157,
    "DPS": -1.3984284218306577,
    "RV": -3.344692937454463
   },
   {
    "E": 1.1626528778132577,
    "HV1": 39.55430124327462,
    "HR1": 1.2100373877162423,
    "coul": 38.69506026741573,
    "D": 0.43748248688083685,
    "DPS": -1.4557194956980826,
    "RV": -3.938474276541049
   },
   {
    "E": 1.2477260872256655,
    "HV1": 33.98084333548188,
    "HR1": 0.7597152681222278,
    "coul": 33.00588877208763,
    "D": 0.6409717138944805,
    "DPS": -1.532241683881806,
    "RV": -4.638412599969434
   },
   {
    "E": 1.3541085534498338,
    "HV1": 30.35771807794447,
    "HR1": 0.20490360607505095,
    "coul": 29.2753281070384,
    "D": 0.832978825371116,
    "DPS": -1.6291102296184794,
    "RV": -5.382161211665153
   },
   {
    "E": 1.4806918648324359,
    "HV1": 27.933066670172984,
    "HR1": -0.4448694885106281,
    "coul": 26.765455211954112,
    "D": 0.9921109268317927,
    "DPS": -1.746720821871131,
    "RV": -6.098749578120054
   },
   {
    "E": 1.6254535821281841,
    "HV1": 26.259606462788017,
    "HR1": -1.1769889822955286,
    "coul": 25.03828616323309,
    "D": 1.1057523077646727,
    "DPS": -1.884686399962884,
    "RV": -6.724986942966014
   },
   {
    "E": 1.7858440797520663,
    "HV1": 25.064124077906374,
    "HR1": -1.978780528406132,
    "coul": 23.82465846952186,
    "D": 1.1703934563108356,
    "DPS": -2.041738848138102,
    "RV": -7.215563088817862
   },
   {
    "E": 1.9590785831467294,
    "HV1": 24.177255257254547,
    "HR1": -2.839461275591585,
    "coul": 22.95494476464555,
    "D": 1.1892699541129086,
    "DPS": -2.215737383577014,
    "RV": -7.545579675760798
   },
   {
    "E": 2.1423194863130766,
    "HV1": 23.49303272903301,
    "HR1": -3.751020241272254,
    "coul": 22.320042500244224,
    "D": 1.1693812501158274,
    "DPS": -2.4038225180403985,
    "RV": -7.707925274917837
   },
   {
    "E": 2.33277442778618,
    "HV1": 22.944686472646286,
    "HR1": -4.708376699720917,
    "coul": 21.848478625584594,
    "D": 1.1190815828079415,
    "DPS": -2.6026590586392095,
    "RV": -7.708553125276615
   },
   {
    "E": 2.527742290714523,
    "HV1": 22.48989570242539,
    "HR1": -5.709184146758958,
    "coul": 21.492605113573333,
    "D": 1.0465580931526866,
    "DPS": -2.8086904782418274,
    "RV": -7.5617448495871775
   },
   {
    "E": 2.724631820087353,
    "HV1": 22.10171017402986,
    "HR1": -6.753540031822667,
    "coul": 21.220113055761107,
    "D": 0.9590602644830561,
    "DPS": -3.0183526736428017,
    "RV": -7.286298604707594
   },
   {
    "E": 2.92096812724813,
    "HV1": 21.762918319721365,
    "HR1": -7.843752471952771,
    "coul": 21.008731159031676,
    "D": 0.8626272820627241,
    "DPS": -3.2282277948729137,
    "RV": -6.902836886747656
   },
   {
    "E": 3.114395271204285,
    "HV1": 21.462526088026365,
    "HR1": -8.984245932610474,
    "coul": 20.84286314021482,
    "D": 0.7620938509232191,
    "DPS": -3.435140477032921,
    "RV": -6.432088539808483
   },
   {
    "E": 3.3026787566366127,
    "HV1": 21.193536400800003,
    "HR1": -10.181659474808518,
    "coul": 20.71142286238371,
    "D": 0.6612260507149196,
    "DPS": -3.6362082602607075,
    "RV": -5.8939037816705895
   },
   {
    "E": 3.4837094159248547,
    "HV1": 20.951535842199114,
    "HR1": -11.445196257471002,
    "coul": 20.60641975389197,
    "D": 0.5629005637597181,
    "DPS": -3.828859675099531,
    "RV": -5.306777021993718
   },
   {
    "E": 3.655508964466485,
    "HV1": 20.733786596005405,
    "HR1": -12.787320153172468,
    "coul": 20.522020862519007,
    "D": 0.46928264603489916,
    "DPS": -4.010831605139429,
    "RV": -4.687704295033169
   },
   {
    "E": 3.816236992991083,
    "HV1": 20.538637586558522,
    "HR1": -14.224976947764326,
    "coul": 20.453920052902788,
    "D": 0.3819832688893229,
    "DPS": -4.180154666670897,
    "RV": -4.052256699200404
   },
   {
    "E": 3.9641989665783486,
    "HV1": 20.36513927610397,
    "HR1": -15.781682341652145,
    "coul": 20.398908003484344,
    "D": 0.30218937842821186,
    "DPS": -4.335132651077111,
    "RV": -3.4147974786665904
   },
   {
    "E": 4.097854763537949,
    "HV1": 20.21278969486613,
    "HR1": -17.4911663286134,
    "coul": 20.354575404594424,
    "D": 0.23076778901951378,
    "DPS": -4.474319955208664,
    "RV": -2.7888078385554547
   },
   {
    "E": 4.215827319467665,
    "HV1": 20.081365866378917,
    "HR1": -19.404057787264485,
    "coul": 20.319105831069237,
    "D": 0.16834594632918115,
    "DPS": -4.596499406826681,
    "RV": -2.1873193451127806
   },
   {
    "E": 4.3169110009839775,
    "HV1": 19.97081133234495,
    "HR1": -21.6011112152665,
    "coul": 20.29112991511267,
    "D": 0.11537353646895565,
    "DPS": -4.700661873567204,
    "RV": -1.623486032189613
   },
   {
    "E": 4.400079407023729,
    "HV1": 19.881160872448845,
    "HR1": -24.222361185705655,
    "coul": 20.26962211387757,
    "D": 0.07216872977094749,
    "DPS": -4.785988402941213,
    "RV": -1.1113802249266989
   },
   {
    "E": 4.464492413917409,
    "HV1": 19.81249007040786,
    "HR1": -27.542346770683725,
    "coul": 20.25382761829274,
    "D": 0.038952265762036094,
    "DPS": -4.8518353048252,
    "RV": -0.6671951080872964
   },
   {
    "E": 4.509502759482553,
    "HV1": 19.76488119808244,
    "HR1": -32.21959302865311,
    "coul": 20.243210981505175,
    "D": 0.015871721454630693,
    "DPS": -4.897722795066999,
    "RV": -0.31130506538848746
   },
   {
    "E": 4.534668568591573,
    "HV1": 19.73839332804176,
    "HR1": -40.648393882641656,
    "coul": 20.237419447867556,
    "D": 0.0030145924891643505,
    "DPS": -4.923333864135641,
    "RV": -0.07278338248201237
   }
  ],
  "TOTAL": 0.01874004736797836
 },
 {
  "FACT": 0.04761561675189627,
  "FACT_minus": -0.17188149545128817,
  "D": 0.0014001474839656395,
  "DPS": -0.009126521727340011,
  "RV": -0.017684570008543368,
  "name": "22Mg",
  "beta": "+",
  "W0": 7.071503865125358,
  "time": 197.01597094535828,
  "points": [
   {
    "E": 1.0000458592378734,
    "HV1": 2063.0499914776133,
    "HR1": 6.143436807474529,
    "coul": 2061.181631993953,
    "D": -4.469059995283137,
    "DPS": -11.323423806299159,
    "RV": -14.560975814888828
   },
   {
    "E": 1.0012674066062792,
    "HV1": 394.30847581968936,
    "HR1": 6.132175403801413,
    "coul": 392.43639342248485,
    "D": -4.454574268323768,
    "DPS": -11.305338160203396,
    "RV": -14.56910267248201
   },
   {
    "E": 1.0075776509011605,
    "HV1": 163.14302294273247,
    "HR1": 6.074230424893793,
    "coul": 161.2518826838048,
    "D": -4.380273609249648,
    "DPS": -11.213070512021234,
    "RV": -14.61063834435874
   },
   {
    "E": 1.0256278393145648,
    "HV1": 90.79946084855742,
    "HR1": 5.910553947916247,
    "coul": 88.85537764524477,
    "D": -4.1725669084605626,
    "DPS": -10.959485722527203,
    "RV": -14.725465375282699
   },
   {
    "E": 1.0638117930787185,
    "HV1": 59.91290548304829,
    "HR1": 5.573916335852621,
    "coul": 57.8640759998663,
    "D": -3.7559103033036094,
    "DPS": -10.469393649300024,
    "RV": -14.950450714880251
   },
   {
    "E": 1.1304817116877754,
    "HV1": 44.53382004620453,
    "HR1": 5.014490711763185,
    "coul": 42.32330305124999,
    "D": -3.0971808784875057,
    "DPS": -9.74192348606725,
    "RV": -15.293058884066662
   },
   {
    "E": 1.2318552134159577,
    "HV1": 36.21525624080603,
    "HR1": 4.222978765287049,
    "coul": 33.802433369169414,
    "D": -2.2430225719445693,
    "DPS": -8.877248128120991,
    "RV": -15.716116008603167
   },
   {
    "E": 1.3706783712164752,
    "HV1": 31.48485463923145,
    "HR1": 3.232437049208866,
    "coul": 28.862261628777652,
    "D": -1.3108253847513394,
    "DPS": -8.024659008736672,
    "RV": -16.15016196551172
   },
   {
    "E": 1.546295518546559,
    "HV1": 28.684254672823673,
    "HR1": 2.098117845519407,
    "coul": 25.8793888727986,
    "D": -0.43316583461283265,
    "DPS": -7.301656512379728,
    "RV": -16.519653875929652
   },
   {
    "E": 1.7557039034366546,
    "HV1": 26.950663770354872,
    "HR1": 0.8740459740239692,
    "coul": 24.01534927412046,
    "D": 0.2963752155500634,
    "DPS": -6.759148702563251,
    "RV": -16.761557194730017
   },
   {
    "E": 1.9947265954143052,
    "HV1": 25.816438941583886,
    "HR1": -0.3994798894788419,
    "coul": 22.813013875475235,
    "D": 0.8403475199567321,
    "DPS": -6.396371467806511,
    "RV": -16.83298591413544
   },
   {
    "E": 2.2588131745964533,
    "HV1": 25.02341557487484,
    "HR1": -1.6976265557867738,
    "coul": 22.014036473612247,
    "D": 1.2043677241654664,
    "DPS": -6.188295534987806,
    "RV": -16.712554471789442
   },
   {
    "E": 2.543439186128972,
    "HV1": 24.42764068932092,
    "HR1": -3.007859659875269,
    "coul": 21.468111694006087,
    "D": 1.4161715658859957,
    "DPS": -6.1040642111186605,
    "RV": -16.397895560155476
   },
   {
    "E": 2.8442516958434356,
    "HV1": 23.948290552564735,
    "HR1": -4.326052075054108,
    "coul": 21.085396091809812,
    "D": 1.5097763759705192,
    "DPS": -6.115124661631143,
    "RV": -15.900902444148581
   },
   {
    "E": 3.157095054799175,
    "HV1": 23.53981150994496,
    "HR1": -5.653435197716901,
    "coul": 20.81075229179551,
    "D": 1.5169975298870308,
    "DPS": -6.197564543856606,
    "RV": -15.242461871929494
   },
   {
    "E": 3.4779944705082566,
    "HV1": 23.17656998772702,
    "HR1": -6.994596187972492,
    "coul": 20.609463443606703,
    "D": 1.464201409519613,
    "DPS": -6.332099066406441,
    "RV": -14.447960172753117
   },
   {
    "E": 3.803132796107487,
    "HV1": 22.844301978621246,
    "HR1": -8.356304395234734,
    "coul": 20.45912698367086,
    "D": 1.3718488295715379,
    "DPS": -6.503361717070205,
    "RV": -13.544050742802963
   },
   {
    "E": 4.128833521568373,
    "HV1": 22.535289175846128,
    "HR1": -9.746918335037439,
    "coul": 20.344947990915106,
    "D": 1.255210797697556,
    "DPS": -6.699121097365691,
    "RV": -12.55662603463962
   },
   {
    "E": 4.4515530014100495,
    "HV1": 22.245600332915192,
    "HR1": -11.176196291886606,
    "coul": 20.25694257191379,
    "D": 1.125410450610017,
    "DPS": -6.909608039277977,
    "RV": -11.509718973427018
   },
   {
    "E": 4.7678811867170605,
    "HV1": 21.973492669988115,
    "HR1": -12.655413100851437,
    "coul": 20.1882378521479,
    "D": 0.9904213441531611,
    "DPS": -7.126981458344966,
    "RV": -10.425038712925183
   },
   {
    "E": 5.074549036655256,
    "HV1": 21.71847451219622,
    "HR1": -14.19775441159952,
    "coul": 20.13401552108658,
    "D": 0.8558961780512215,
    "DPS": -7.344915781284775,
    "RV": -9.321903896716488
   },
   {
    "E": 5.368440717426443,
    "HV1": 21.48075040590536,
    "HR1": -15.819024833919261,
    "coul": 20.090841353675053,
    "D": 0.7258087232404647,
    "DPS": -7.5582846443527165,
    "RV": -8.217408650085183
   },
   {
    "E": 5.646608955307176,
    "HV1": 21.260890539757327,
    "HR1": -17.538785174768968,
    "coul": 20.056231179210197,
    "D": 0.6029324791973595,
    "DPS": -7.76291827156604,
    "RV": -7.126717977460002
   },
   {
    "E": 5.9062922250385,
    "HV1": 21.059633316217642,
    "HR1": -19.382156486395992,
    "coul": 20.028364681712812,
    "D": 0.4891897534657754,
    "DPS": -7.955416734295149,
    "RV": -6.063435464642669
   },
   {
    "E": 6.144932735197921,
    "HV1": 20.87776774699038,
    "HR1": -21.382754578691404,
    "coul": 20.0058934513896,
    "D": 0.38590288413473567,
    "DPS": -8.133005652958417,
    "RV": -5.040020317931561
   },
   {
    "E": 6.360194398198613,
    "HV1": 20.716064033672524,
    "HR1": -23.587685483865158,
    "coul": 19.987810263771383,
    "D": 0.29397358439148175,
    "DPS": -8.293424331269442,
    "RV": -4.0682585808118095
   },
   {
    "E": 6.549980148885557,
    "HV1": 20.57523332056498,
    "HR1": -26.066596152323193,
    "coul": 19.973358862930393,
    "D": 0.21401031723727967,
    "DPS": -8.43483888830343,
    "RV": -3.1598223593656547
   },
   {
    "E": 6.71244811522195,
    "HV1": 20.455905061698502,
    "HR1": -28.92947662177991,
    "coul": 19.961971026131593,
    "D": 0.14641840409371812,
    "DPS": -8.555774863699115,
    "RV": -2.3269926781136734
   },
   {
    "E": 6.846026268686539,
    "HV1": 20.358614896475054,
    "HR1": -32.3657867073157,
    "coul": 19.953222347557322,
    "D": 0.09146348059493707,
    "DPS": -8.655065199614409,
    "RV": -1.5836998588510647
   },
   {
    "E": 6.949425361330952,
    "HV1": 20.283798568129782,
    "HR1": -36.745264356478074,
    "coul": 19.946801125266195,
    "D": 0.049315807126305455,
    "DPS": -8.731810631792051,
    "RV": -0.947210965654498
   },
   {
    "E": 7.021650708142299,
    "HV1": 20.23178859251605,
    "HR1": -42.95198802169151,
    "coul": 19.942486603842635,
    "D": 0.020080412220129223,
    "DPS": -8.785350829909735,
    "RV": -0.4412652150600005
   },
   {
    "E": 7.062023151488269,
    "HV1": 20.202804453263056,
    "HR1": -54.193536630853366,
    "coul": 19.94013352838548,
    "D": 0.0038124925349232036,
    "DPS": -8.815252442438661,
    "RV": -0.10319302951574583
   }
  ],
  "TOTAL": 0.022204672499978526
 },
 {
  "FACT": 0.049047438817901974,
  "FACT_minus": -0.17435028817392342,
  "D": 0.001372655340074989,
  "DPS": -0.009620380474501918,
  "RV": -0.018409900232171823,
  "name": "26mAl",
  "beta": "+",
  "W0": 7.283108996603614,
  "time": 193.22409653663635,
  "points": [
   {
    "E": 1.0000487016248365,
    "HV1": 2002.089847954735,
    "HR1": 6.5791052196304785,
    "coul": 2000.1330238921034,
    "D": -5.278904312255317,
    "DPS": -12.986372899459724,
    "RV": -16.17450396488585
   },
   {
    "E": 1.0013459104522335,
    "HV1": 382.8027144731445,
    "HR1": 6.5665631004820515,
    "coul": 380.84188631595583,
    "D": -5.261816858886029,
    "DPS": -12.963119622637146,
    "RV": -16.18185328283462
   },
   {
    "E": 1.0080454555811276,
    "HV1": 158.52939870561593,
    "HR1": 6.502072730823105,
    "coul": 156.5480876052311,
    "D": -5.17422775997628,
    "DPS": -12.84459999257611,
    "RV": -16.219317077602305
   },
   {
    "E": 1.0271952653885983,
    "HV1": 88.39325070319279,
    "HR1": 6.320302773070501,
    "coul": 86.35516289672638,
    "D": -4.929872673025212,
    "DPS": -12.519824722700005,
    "RV": -16.322034635850052
   },
   {
    "E": 1.0676414702710615,
    "HV1": 58.502102076297476,
    "HR1": 5.948211422575685,
    "coul": 56.35222122135127,
    "D": -4.441899542446322,
    "DPS": -11.896100660696414,
    "RV": -16.519656118445667
   },
   {
    "E": 1.1380770019651127,
    "HV1": 43.66662859496008,
    "HR1": 5.334707469270957,
    "coul": 41.34557564900319,
    "D": -3.676314595500487,
    "DPS": -10.979716807623085,
    "RV": -16.8112352940038
   },
   {
    "E": 1.2448056166765422,
    "HV1": 35.678836607900884,
    "HR1": 4.475792066921226,
    "coul": 33.146007265976685,
    "D": -2.694080204107953,
    "DPS": -9.9046511196209,
    "RV": -17.15485210766637
   },
   {
    "E": 1.3904052000460545,
    "HV1": 31.159848565611394,
    "HR1": 3.413565960024825,
    "coul": 28.410414180446423,
    "D": -1.6351421541653572,
    "DPS": -8.85848340255904,
    "RV": -17.484686901254122
   },
   {
    "E": 1.573927860931959,
    "HV1": 28.496230749533602,
    "HR1": 2.2111563969939017,
    "coul": 25.561581774309865,
    "D": -0.6500368889609294,
    "DPS": -7.979944600959889,
    "RV": -17.735452448573167
   },
   {
    "E": 1.7920864598771775,
    "HV1": 26.851289839439207,
    "HR1": 0.9267858608640329,
    "coul": 23.78690694503448,
    "D": 0.160656435675113,
    "DPS": -7.322389980039114,
    "RV": -17.854946939294834
   },
   {
    "E": 2.040484027670606,
    "HV1": 25.774169008399095,
    "HR1": -0.3982739722738123,
    "coul": 22.64508048478243,
    "D": 0.7611403960852994,
    "DPS": -6.878057095173955,
    "RV": -17.80785275886715
   },
   {
    "E": 2.3144119349049337,
    "HV1": 25.01773737049423,
    "HR1": -1.739988737579773,
    "coul": 21.887764749706747,
    "D": 1.1623593506353926,
    "DPS": -6.613159726631096,
    "RV": -17.576770366530326
   },
   {
    "E": 2.6092275964573988,
    "HV1": 24.44523627796819,
    "HR1": -3.0872591784644903,
    "coul": 21.37104868840284,
    "D": 1.3976473363804351,
    "DPS": -6.489507513978138,
    "RV": -17.160869449575145
   },
   {
    "E": 2.9204806225093676,
    "HV1": 23.98049084404461,
    "HR1": -4.437438887607051,
    "coul": 21.00919681111456,
    "D": 1.5055313604590357,
    "DPS": -6.473195346109812,
    "RV": -16.572230155253724
   },
   {
    "E": 3.2439264731384303,
    "HV1": 23.580945311529433,
    "HR1": -5.793059399740882,
    "coul": 20.7497326931851,
    "D": 1.5210526023534543,
    "DPS": -6.536604947952237,
    "RV": -15.831277334350505
   },
   {
    "E": 3.575503821308617,
    "HV1": 23.22290830193271,
    "HR1": -7.1597796884849885,
    "coul": 20.559683610485816,
    "D": 1.472749645009495,
    "DPS": -6.6579252858759626,
    "RV": -14.962669322084324
   },
   {
    "E": 3.9113087463496226,
    "HV1": 22.89338551663747,
    "HR1": -8.545235279089884,
    "coul": 20.417806764752388,
    "D": 1.3825011760357158,
    "DPS": -6.820064788781207,
    "RV": -13.992259614252685
   },
   {
    "E": 4.247577076129457,
    "HV1": 22.585498300308235,
    "HR1": -9.95848848835899,
    "coul": 20.31009069007068,
    "D": 1.2664898906331463,
    "DPS": -7.009602543023312,
    "RV": -12.945162426178388
   },
   {
    "E": 4.5806769341951865,
    "HV1": 22.29587761173738,
    "HR1": -11.409883498619756,
    "coul": 20.227089388645883,
    "D": 1.136421749545881,
    "DPS": -7.215938304260071,
    "RV": -11.844695807738743
   },
   {
    "E": 4.90711023716608,
    "HV1": 22.023161823979187,
    "HR1": -12.911203165719776,
    "coul": 20.162305237782306,
    "D": 1.000642724398156,
    "DPS": -7.430642065824221,
    "RV": -10.711932759479783
   },
   {
    "E": 5.223521051756016,
    "HV1": 21.767120759154764,
    "HR1": -14.476098883632899,
    "coul": 20.11118575315672,
    "D": 0.8650440849534226,
    "DPS": -7.6469650667101,
    "RV": -9.565636781691337
   },
   {
    "E": 5.5267087877696905,
    "HV1": 21.52814034790265,
    "HR1": -16.120832291524867,
    "coul": 20.070487738552742,
    "D": 0.7337530486028875,
    "DPS": -7.859472839350926,
    "RV": -8.422424028156462
   },
   {
    "E": 5.813644529500374,
    "HV1": 21.306917838000636,
    "HR1": -17.865447831908845,
    "coul": 20.03786611300649,
    "D": 0.6096422621587966,
    "DPS": -8.063768613224502,
    "RV": -7.2970524077282235
   },
   {
    "E": 6.081489155496323,
    "HV1": 21.104281400551585,
    "HR1": -19.735619480956974,
    "coul": 20.011603018481633,
    "D": 0.4946983789154584,
    "DPS": -8.256283482520436,
    "RV": -6.202782487792248
   },
   {
    "E": 6.327612192734226,
    "HV1": 20.921083920998708,
    "HR1": -21.765644432829077,
    "coul": 19.990426265160767,
    "D": 0.39028565288338846,
    "DPS": -8.434116203807719,
    "RV": -5.151788312776756
   },
   {
    "E": 6.549610584563108,
    "HV1": 20.758141294296756,
    "HR1": -24.003531058685677,
    "coul": 19.973385759788638,
    "D": 0.2973331734649942,
    "DPS": -8.594910239865966,
    "RV": -4.155623687080737
   },
   {
    "E": 6.745326731443411,
    "HV1": 20.61619745630076,
    "HR1": -26.52021024373694,
    "coul": 19.959768262900546,
    "D": 0.21646730240061063,
    "DPS": -8.736759073126196,
    "RV": -3.2257784898374484
   },
   {
    "E": 6.912865304635216,
    "HV1": 20.495905394440886,
    "HR1": -29.427647245058093,
    "coul": 19.949037946232192,
    "D": 0.148105050038229,
    "DPS": -8.858133251328379,
    "RV": -2.3744019562100735
   },
   {
    "E": 7.050608458385146,
    "HV1": 20.397817552884995,
    "HR1": -32.91864260288808,
    "coul": 19.94079464349406,
    "D": 0.09251965092561042,
    "DPS": -8.957824396648476,
    "RV": -1.6153499361626842
   },
   {
    "E": 7.157229248851911,
    "HV1": 20.3223815075074,
    "HR1": -37.36936944083564,
    "coul": 19.93474448080595,
    "D": 0.049886252080477964,
    "DPS": -9.034902760639925,
    "RV": -0.9658940969296255
   },
   {
    "E": 7.2317038412863255,
    "HV1": 20.26993783878281,
    "HR1": -43.67915041333085,
    "coul": 19.930679342830185,
    "D": 0.020312943674335674,
    "DPS": -9.088686364930203,
    "RV": -0.4499187817519384
   },
   {
    "E": 7.273333168007443,
    "HV1": 20.240711063670982,
    "HR1": -55.110514878250086,
    "coul": 19.928462298591583,
    "D": 0.0038566673819446316,
    "DPS": -9.118727716768687,
    "RV": -0.10521909255454645
   }
  ],
  "TOTAL": 0.022389813451303222
 },
 {
  "FACT": 0.0570087917770976,
  "FACT_minus": -0.18691057240262918,
  "D": 0.0011123010509756018,
  "DPS": -0.012476775733911847,
  "RV": -0.022422067460794084,
  "name": "26Si",
  "beta": "+",
  "W0": 8.473326706444308,
  "time": 178.32395362854004,
  "points": [
   {
    "E": 1.0000662503464703,
    "HV1": 1717.32458808699,
    "HR1": 9.307601005242295,
    "coul": 1714.913600311348,
    "D": -11.90543630671732,
    "DPS": -25.99117476919968,
    "RV": -27.188662342651245
   },
   {
    "E": 1.0018304570579528,
    "HV1": 329.10280825586915,
    "HR1": 9.285410672809238,
    "coul": 326.6860223212329,
    "D": -11.862753188872741,
    "DPS": -25.913762715023548,
    "RV": -27.185331039802676
   },
   {
    "E": 1.0109288881565341,
    "HV1": 137.0521914651632,
    "HR1": 9.171805901738233,
    "coul": 134.60587045308074,
    "D": -11.64498050886002,
    "DPS": -25.521574876482518,
    "RV": -27.16746444744942
   },
   {
    "E": 1.0368200802046983,
    "HV1": 77.26045947516188,
    "HR1": 8.855935016796005,
    "coul": 74.7333484971134,
    "D": -11.046272200698569,
    "DPS": -24.46685556762949,
    "RV": -27.110949832873317
   },
   {
    "E": 1.090988226318822,
    "HV1": 52.05380079491318,
    "HR1": 8.227880440062858,
    "coul": 49.372078581009625,
    "D": -9.887848183326325,
    "DPS": -22.520125093086858,
    "RV": -26.971641457951705
   },
   {
    "E": 1.1838916917743325,
    "HV1": 39.78374843864439,
    "HR1": 7.240053621284882,
    "coul": 36.876110839973926,
    "D": -8.162543794781367,
    "DPS": -19.835123991234166,
    "RV": -26.693116137476313
   },
   {
    "E": 1.3219547778342466,
    "HV1": 33.35031424598371,
    "HR1": 5.939008332369938,
    "coul": 30.180193786392106,
    "D": -6.095951393099943,
    "DPS": -16.92495856740984,
    "RV": -26.245852201116033
   },
   {
    "E": 1.5064888169884785,
    "HV1": 29.811708827062652,
    "HR1": 4.4325538796979975,
    "coul": 26.39233634000462,
    "D": -4.029248183185383,
    "DPS": -14.310405350389747,
    "RV": -25.652577066712734
   },
   {
    "E": 1.7348099665709198,
    "HV1": 27.771074488618023,
    "HR1": 2.829527950410119,
    "coul": 24.156307730057623,
    "D": -2.2367132445941107,
    "DPS": -12.251923670710884,
    "RV": -24.957442051031276
   },
   {
    "E": 2.0021237852180365,
    "HV1": 26.520488219281958,
    "HR1": 1.2052235615065876,
    "coul": 22.78482426931707,
    "D": -0.8423097551933714,
    "DPS": -10.765888120689507,
    "RV": -24.185060887402983
   },
   {
    "E": 2.302943347813268,
    "HV1": 25.691539387705063,
    "HR1": -0.4009602430734874,
    "coul": 21.91289040801872,
    "D": 0.15315608374291212,
    "DPS": -9.755955220247394,
    "RV": -23.33436957531659
   },
   {
    "E": 2.6317938776539584,
    "HV1": 25.090157035824006,
    "HR1": -1.97465522722253,
    "coul": 21.339702844179495,
    "D": 0.8109457783789048,
    "DPS": -9.106694013690436,
    "RV": -22.39429991818311
   },
   {
    "E": 2.983448863467057,
    "HV1": 24.613348045915362,
    "HR1": -3.515758833946587,
    "coul": 20.951166691242154,
    "D": 1.2085939940495087,
    "DPS": -8.72018357367963,
    "RV": -21.357562865053865
   },
   {
    "E": 3.352954844396472,
    "HV1": 24.20628846366572,
    "HR1": -5.031369550365318,
    "coul": 20.680382558657165,
    "D": 1.4171748009797387,
    "DPS": -8.522346815598949,
    "RV": -20.22571262039489
   },
   {
    "E": 3.7355895391228966,
    "HV1": 23.839948577904835,
    "HR1": -6.531899643368243,
    "coul": 20.48690710456989,
    "D": 1.4938051531362864,
    "DPS": -8.459240192362795,
    "RV": -19.008418831366043
   },
   {
    "E": 4.126814112376901,
    "HV1": 23.499275324449023,
    "HR1": -8.029172632855213,
    "coul": 20.3455685613241,
    "D": 1.4814159776001827,
    "DPS": -8.491795434784377,
    "RV": -17.7207111070662
   },
   {
    "E": 4.52223897535768,
    "HV1": 23.17685592294215,
    "HR1": -9.535628538452128,
    "coul": 20.240267227082196,
    "D": 1.4111078459391708,
    "DPS": -8.591469342722807,
    "RV": -16.380252528708702
   },
   {
    "E": 4.917606025552652,
    "HV1": 22.86946628610817,
    "HR1": -11.064133130074087,
    "coul": 20.16044294957186,
    "D": 1.3049431882977687,
    "DPS": -8.737111379795769,
    "RV": -15.005335642234227
   },
   {
    "E": 5.30878489849924,
    "HV1": 22.5761629021957,
    "HR1": -12.628137495760088,
    "coul": 20.099007069359946,
    "D": 1.1783847604472775,
    "DPS": -8.912807105277201,
    "RV": -13.613643755459181
   },
   {
    "E": 5.691779744440505,
    "HV1": 22.29721510148505,
    "HR1": -14.242082415936007,
    "coul": 20.051099857649636,
    "D": 1.042193718354304,
    "DPS": -9.106406329928566,
    "RV": -12.221608066040957
   },
   {
    "E": 6.062743369840596,
    "HV1": 22.033502697365414,
    "HR1": -15.922034297808908,
    "coul": 20.013325393437547,
    "D": 0.9038270595787423,
    "DPS": -9.308511513103602,
    "RV": -10.84417006151635
   },
   {
    "E": 6.417996220373692,
    "HV1": 21.78617527657612,
    "HR1": -17.686612237902516,
    "coul": 19.983269495253158,
    "D": 0.7684366644012569,
    "DPS": -9.51177295215765,
    "RV": -9.494799190399686
   },
   {
    "E": 6.754048277888354,
    "HV1": 21.55646044849781,
    "HR1": -19.558349433832472,
    "coul": 19.959189459635848,
    "D": 0.6395723298135976,
    "DPS": -9.71038995617401,
    "RV": -8.185665213786745
   },
   {
    "E": 7.067622415429416,
    "HV1": 21.34555765709538,
    "HR1": -21.56576367266143,
    "coul": 19.939810425074732,
    "D": 0.5196725009270207,
    "DPS": -9.899752304616905,
    "RV": -6.927906686536193
   },
   {
    "E": 7.355678105490183,
    "HV1": 21.154581344200373,
    "HR1": -23.74665813176159,
    "coul": 19.924189310551828,
    "D": 0.410405565576669,
    "DPS": -10.076178899647294,
    "RV": -5.731970214011796
   },
   {
    "E": 7.615434633209423,
    "HV1": 20.984532507108373,
    "HR1": -26.153687371957755,
    "coul": 19.91162243850606,
    "D": 0.31290696126619955,
    "DPS": -10.236724987079443,
    "RV": -4.608023563928538
   },
   {
    "E": 7.844393155140545,
    "HV1": 20.836286389441337,
    "HR1": -28.864397617191315,
    "coul": 19.901581940573145,
    "D": 0.22794392479018982,
    "DPS": -10.379038645755914,
    "RV": -3.5664766406957162
   },
   {
    "E": 8.04035708938512,
    "HV1": 20.710589069453228,
    "HR1": -32.00093583996946,
    "coul": 19.893671485150463,
    "D": 0.15602999205516202,
    "DPS": -10.501253343878076,
    "RV": -2.6186904830584106
   },
   {
    "E": 8.201450452832628,
    "HV1": 20.608058638584616,
    "HR1": -35.773327365725244,
    "coul": 19.88759522524438,
    "D": 0.09750448395548597,
    "DPS": -10.601907431400196,
    "RV": -1.7780436357389302
   },
   {
    "E": 8.326133961519623,
    "HV1": 20.529188330241862,
    "HR1": -40.59092795294297,
    "coul": 19.883135978217076,
    "D": 0.05258738657019778,
    "DPS": -10.679884263957538,
    "RV": -1.0617322327973742
   },
   {
    "E": 8.413219603809829,
    "HV1": 20.474349478536823,
    "HR1": -47.431664697139695,
    "coul": 19.880139983760454,
    "D": 0.021416413580643865,
    "DPS": -10.734369082097738,
    "RV": -0.4942524424275174
   },
   {
    "E": 8.461896175220316,
    "HV1": 20.443785461185158,
    "HR1": -59.84139079206497,
    "coul": 19.878506096070215,
    "D": 0.004066546080622237,
    "DPS": -10.76482746724008,
    "RV": -0.11559971145007816
   }
  ],
  "TOTAL": 0.02322224963336727
 },
 {
  "FACT": 0.0653479460630354,
  "FACT_minus": -0.19823582353751232,
  "D": 0.0006557258193738535,
  "DPS": -0.0156411723381971,
  "RV": -0.026570324271228955,
  "name": "34Cl",
  "beta": "+",
  "W0": 9.746914450606994,
  "time": 164.99242043495178,
  "points": [
   {
    "E": 1.0000879641329163,
    "HV1": 1491.1314966418854,
    "HR1": 12.749973480145153,
    "coul": 1488.30033821796,
    "D": -24.146175122217628,
    "DPS": -48.77143382374401,
    "RV": -42.89484547080233
   },
   {
    "E": 1.0024296949311118,
    "HV1": 286.5195693923429,
    "HR1": 12.711571070615317,
    "coul": 283.68028331464376,
    "D": -24.03938089478821,
    "DPS": -48.554807329976796,
    "RV": -42.86190432399935
   },
   {
    "E": 1.014485408783512,
    "HV1": 120.10759910061024,
    "HR1": 12.516043636959337,
    "coul": 117.22712261594553,
    "D": -23.498173568853883,
    "DPS": -47.46566164626978,
    "RV": -42.691979878092354
   },
   {
    "E": 1.0486072312734274,
    "HV1": 68.58518888487863,
    "HR1": 11.981513022060799,
    "coul": 65.59380082268427,
    "D": -22.040966649887068,
    "DPS": -44.60429537972305,
    "RV": -42.209736283467194
   },
   {
    "E": 1.1192027994449003,
    "HV1": 47.15187410786476,
    "HR1": 10.955338401287571,
    "coul": 43.95507667098613,
    "D": -19.341377107290683,
    "DPS": -39.570985633864886,
    "RV": -41.22132837550114
   },
   {
    "E": 1.2382370541462853,
    "HV1": 36.95346045524491,
    "HR1": 9.426438074593552,
    "coul": 33.471551330416425,
    "D": -15.583937667188843,
    "DPS": -33.11972779878489,
    "RV": -39.63713814529946
   },
   {
    "E": 1.4115920480833462,
    "HV1": 31.75974815412631,
    "HR1": 7.54108891103132,
    "coul": 27.967492792553493,
    "D": -11.442358174136249,
    "DPS": -26.711737711717937,
    "RV": -37.58698079298988
   },
   {
    "E": 1.638783937917473,
    "HV1": 28.98163523050081,
    "HR1": 5.498290560308206,
    "coul": 24.915667702727223,
    "D": -7.634991765295739,
    "DPS": -21.42032981566658,
    "RV": -35.34998295306938
   },
   {
    "E": 1.9152641749027424,
    "HV1": 27.40691810360195,
    "HR1": 3.448285389776368,
    "coul": 23.144416526196355,
    "D": -4.565831176763543,
    "DPS": -17.52937437031228,
    "RV": -33.160763257187064
   },
   {
    "E": 2.234857818365824,
    "HV1": 26.439695149817254,
    "HR1": 1.4677144490140426,
    "coul": 22.072095332706485,
    "D": -2.3083038919133654,
    "DPS": -14.846394418901188,
    "RV": -31.116248928832846
   },
   {
    "E": 2.5911606022089537,
    "HV1": 25.781556055183344,
    "HR1": -0.4196442802236671,
    "coul": 21.396840553582496,
    "D": -0.7542145586648416,
    "DPS": -13.060095160890429,
    "RV": -29.210639529519614
   },
   {
    "E": 2.9780535774184367,
    "HV1": 25.28166747705878,
    "HR1": -2.2176899381934017,
    "coul": 20.95597677558137,
    "D": 0.25785889124816197,
    "DPS": -11.900827838107864,
    "RV": -27.399420665425858
   },
   {
    "E": 3.3897862850249165,
    "HV1": 24.86347219818513,
    "HR1": -3.9419092519580787,
    "coul": 20.658597701384174,
    "D": 0.8784830837402746,
    "DPS": -11.172573061889937,
    "RV": -25.638705735818643
   },
   {
    "E": 3.8209169153507654,
    "HV1": 24.488312579481462,
    "HR1": -5.611364940966371,
    "coul": 20.452074418283345,
    "D": 1.2270614463215315,
    "DPS": -10.741008001158884,
    "RV": -23.89899615858221
   },
   {
    "E": 4.2662327284648,
    "HV1": 24.137129660491606,
    "HR1": -7.245319762167899,
    "coul": 20.304892620123017,
    "D": 1.3913824008712496,
    "DPS": -10.515120820627343,
    "RV": -22.165764469341166
   },
   {
    "E": 4.72068958651018,
    "HV1": 23.801102007752075,
    "HR1": -8.862113136579932,
    "coul": 20.197577076524123,
    "D": 1.433557173058763,
    "DPS": -10.432623455132617,
    "RV": -20.435703520067804
   },
   {
    "E": 5.1793767820009675,
    "HV1": 23.476771360576965,
    "HR1": -10.479048100139014,
    "coul": 20.117737886255718,
    "D": 1.3966751473249703,
    "DPS": -10.450074431760726,
    "RV": -18.71263541918474
   },
   {
    "E": 5.637503377869255,
    "HV1": 23.163462241310654,
    "HR1": -12.112720057257096,
    "coul": 20.057281007904315,
    "D": 1.3103469090672022,
    "DPS": -10.53651910282828,
    "RV": -17.004339410626496
   },
   {
    "E": 6.0904005099007055,
    "HV1": 22.861897930700156,
    "HR1": -13.779556973668168,
    "coul": 20.010789963651494,
    "D": 1.1948417059639875,
    "DPS": -10.669431676714195,
    "RV": -15.320431452388522
   },
   {
    "E": 6.5335347767571,
    "HV1": 22.573452416058206,
    "HR1": -15.49650518151519,
    "coul": 19.97456028271273,
    "D": 1.064022549008723,
    "DPS": -10.83210176353047,
    "RV": -13.671083947574898
   },
   {
    "E": 6.962528964330199,
    "HV1": 22.29974614409427,
    "HR1": -17.281883959595103,
    "coul": 19.946008164960325,
    "D": 0.9273767833693444,
    "DPS": -11.011921576048483,
    "RV": -12.066332910718875
   },
   {
    "E": 7.373187337549708,
    "HV1": 22.042430118106058,
    "HR1": -19.15649927320044,
    "coul": 19.923299487133487,
    "D": 0.7914042970197135,
    "DPS": -11.199240171270437,
    "RV": -10.515770159959061
   },
   {
    "E": 7.761523476239975,
    "HV1": 21.803074056997506,
    "HR1": -21.145188415972264,
    "coul": 19.90511183027741,
    "D": 0.660562255016191,
    "DPS": -11.38658092253233,
    "RV": -9.028481541266782
   },
   {
    "E": 8.12378916156672,
    "HV1": 21.583112168361165,
    "HR1": -23.27910266138706,
    "coul": 19.89047870785038,
    "D": 0.5379077929862857,
    "DPS": -11.568096493848259,
    "RV": -7.613145927759998
   },
   {
    "E": 8.456503191048528,
    "HV1": 21.383820590666705,
    "HR1": -25.59929593340269,
    "coul": 19.878685709595747,
    "D": 0.42553611311932643,
    "DPS": -11.739182484959114,
    "RV": -6.278251529471933
   },
   {
    "E": 8.756479261782687,
    "HV1": 21.206311864038483,
    "HR1": -28.162736773320592,
    "coul": 19.869200113158072,
    "D": 0.3248800753717977,
    "DPS": -11.896199377239494,
    "RV": -5.0324206789425805
   },
   {
    "E": 9.020852250416558,
    "HV1": 21.051538114966977,
    "HR1": -31.053120712909053,
    "coul": 19.861622496340953,
    "D": 0.23691579681910466,
    "DPS": -12.036269971633839,
    "RV": -3.8848700289824927
   },
   {
    "E": 9.247102362994317,
    "HV1": 20.92029822069013,
    "HR1": -34.40206630290173,
    "coul": 19.855653090244854,
    "D": 0.16230416604982348,
    "DPS": -12.157130561160427,
    "RV": -2.846084200736918
   },
   {
    "E": 9.433076760325257,
    "HV1": 20.813246252068126,
    "HR1": -38.43562882064043,
    "coul": 19.851068202202036,
    "D": 0.10148835758968681,
    "DPS": -12.25702119409736,
    "RV": -1.9288783271453582
   },
   {
    "E": 9.577008482554358,
    "HV1": 20.730899594109985,
    "HR1": -43.59404954347017,
    "coul": 19.847703661018716,
    "D": 0.054760798453923475,
    "DPS": -12.334605121010146,
    "RV": -1.1502535024131775
   },
   {
    "E": 9.677533518315041,
    "HV1": 20.673645278880624,
    "HR1": -50.92841773703047,
    "coul": 19.845443260262655,
    "D": 0.022308287069953026,
    "DPS": -12.388911173790335,
    "RV": -0.5350962649840908
   },
   {
    "E": 9.733720452692566,
    "HV1": 20.641735779875155,
    "HR1": -64.24827048223291,
    "coul": 19.844210569080502,
    "D": 0.004236590904298438,
    "DPS": -12.419302320016042,
    "RV": -0.12516160242517294
   }
  ],
  "TOTAL": 0.023792175272983197
 },
 {
  "FACT": 0.07250026416974432,
  "FACT_minus": -0.20670330196873135,
  "D": 0.00012641357434408886,
  "DPS": -0.018472150444290077,
  "RV": -0.0300735648874367,
  "name": "34Ar",
  "beta": "+",
  "W0": 10.862783671081907,
  "time": 158.95981192588806,
  "points": [
   {
    "E": 1.0001094834315278,
    "HV1": 1337.21900142199,
    "HR1": 16.21018427282272,
    "coul": 1334.0625767867416,
    "D": -40.87709312637307,
    "DPS": -78.83520507024939,
    "RV": -60.27593944667418
   },
   {
    "E": 1.003023225117932,
    "HV1": 257.59353975394134,
    "HR1": 16.150914369405378,
    "coul": 254.42658823715118,
    "D": -40.65495155151554,
    "DPS": -78.37090550890748,
    "RV": -60.19267723376591
   },
   {
    "E": 1.0179978911621321,
    "HV1": 108.66005186841981,
    "HR1": 15.850781770320667,
    "coul": 105.44001396306491,
    "D": -39.53716995074328,
    "DPS": -76.05414331312613,
    "RV": -59.76612273656156
   },
   {
    "E": 1.0601597650656749,
    "HV1": 62.80341629798289,
    "HR1": 15.043764056928858,
    "coul": 59.442565176869614,
    "D": -36.59186627052435,
    "DPS": -70.10531015930978,
    "RV": -58.5810266407017
   },
   {
    "E": 1.1464803927008538,
    "HV1": 43.97311554742976,
    "HR1": 13.54520512210875,
    "coul": 40.359256974029435,
    "D": -31.368122909681706,
    "DPS": -60.107708535399446,
    "RV": -56.256213917591666
   },
   {
    "E": 1.2898396329851387,
    "HV1": 35.201949888128006,
    "HR1": 11.419144626555612,
    "coul": 31.252447833783858,
    "D": -24.551624801982094,
    "DPS": -48.11667079553356,
    "RV": -52.76906663472745
   },
   {
    "E": 1.4951355625774863,
    "HV1": 30.847698997475966,
    "HR1": 8.940285176216017,
    "coul": 26.55224088684825,
    "D": -17.57711791234536,
    "DPS": -37.06279013827385,
    "RV": -48.59545234718221
   },
   {
    "E": 1.7601133347973115,
    "HV1": 28.56934749492275,
    "HR1": 6.393540787236675,
    "coul": 23.986547417887305,
    "D": -11.60324077116117,
    "DPS": -28.538052392274718,
    "RV": -44.38106024458194
   },
   {
    "E": 2.0787069461270664,
    "HV1": 27.290131649108112,
    "HR1": 3.94942758362784,
    "coul": 22.515785099413225,
    "D": -7.0603423687631395,
    "DPS": -22.59571068703352,
    "RV": -40.540223827594374
   },
   {
    "E": 2.4437405995587973,
    "HV1": 26.49589289197045,
    "HR1": 1.6693247467945733,
    "coul": 21.63341318344292,
    "D": -3.859477871788097,
    "DPS": -18.6446687364345,
    "RV": -37.18275040829465
   },
   {
    "E": 2.8481703633948836,
    "HV1": 25.937585509212678,
    "HR1": -0.4465447990576431,
    "coul": 21.081308222161276,
    "D": -1.7164716187621967,
    "DPS": -16.066257528945325,
    "RV": -34.24565181197386
   },
   {
    "E": 3.285408710164864,
    "HV1": 25.493729634077752,
    "HR1": -2.4226812631333234,
    "coul": 20.72244912728131,
    "D": -0.3385940827228828,
    "DPS": -14.399264009956767,
    "RV": -31.6179438016392
   },
   {
    "E": 3.749292596594516,
    "HV1": 25.105143140150357,
    "HR1": -4.289971020552403,
    "coul": 20.481140212988077,
    "D": 0.5102877638203405,
    "DPS": -13.335875038994153,
    "RV": -29.2009148166068
   },
   {
    "E": 4.23397079861311,
    "HV1": 24.743525231869896,
    "HR1": -6.0783997837466535,
    "coul": 20.313927809887463,
    "D": 1.0024159608798868,
    "DPS": -12.676925766414124,
    "RV": -26.924509084146607
   },
   {
    "E": 4.733805362329121,
    "HV1": 24.396076858389186,
    "HR1": -7.814900004912552,
    "coul": 20.194952106728678,
    "D": 1.257659299322851,
    "DPS": -12.293063582845804,
    "RV": -24.745217403322314
   },
   {
    "E": 5.243307724527974,
    "HV1": 24.057824733094918,
    "HR1": -9.523255088735521,
    "coul": 20.108304504661028,
    "D": 1.3576302549499795,
    "DPS": -12.098662478630022,
    "RV": -22.63910006298564
   },
   {
    "E": 5.757106575084557,
    "HV1": 23.727717690202798,
    "HR1": -11.224724935407313,
    "coul": 20.043898055024318,
    "D": 1.3573968305392672,
    "DPS": -12.035621862420298,
    "RV": -20.595146986497443
   },
   {
    "E": 6.26993960851368,
    "HV1": 23.40661091697195,
    "HR1": -12.93888125090977,
    "coul": 19.995159739851506,
    "D": 1.2940381194026056,
    "DPS": -12.063494274851758,
    "RV": -18.610312469656435
   },
   {
    "E": 6.776661909680155,
    "HV1": 23.096215455699948,
    "HR1": -14.684494485332987,
    "coul": 19.957699338634427,
    "D": 1.1925593407522714,
    "DPS": -12.153431006618584,
    "RV": -16.686180225785282
   },
   {
    "E": 7.27226542206334,
    "HV1": 22.79855073561385,
    "HR1": -16.48046380388926,
    "coul": 19.928518678823256,
    "D": 1.0698797152648396,
    "DPS": -12.284401846112056,
    "RV": -14.826866633975207
   },
   {
    "E": 7.751905495363575,
    "HV1": 22.515663224931373,
    "HR1": -18.346854382281048,
    "coul": 19.90552898662948,
    "D": 0.9374931413924462,
    "DPS": -12.440780415521537,
    "RV": -13.037775754849655
   },
   {
    "E": 8.21093166352223,
    "HV1": 22.2494872195893,
    "HR1": -20.30616265974983,
    "coul": 19.887248875234622,
    "D": 0.8032388467436692,
    "DPS": -12.610764290767095,
    "RV": -11.324913748326424
   },
   {
    "E": 8.644920607922428,
    "HV1": 22.001781699886084,
    "HR1": -22.385006596151356,
    "coul": 19.87261102017769,
    "D": 0.6724819007238622,
    "DPS": -12.785316869792924,
    "RV": -9.694565164424127
   },
   {
    "E": 9.04970980777517,
    "HV1": 21.7741075316019,
    "HR1": -24.616574795806006,
    "coul": 19.860835820756307,
    "D": 0.5489036397146784,
    "DPS": -12.957443150605991,
    "RV": -8.1532080914826
   },
   {
    "E": 9.421430752626938,
    "HV1": 21.56782549481368,
    "HR1": -27.04443968145186,
    "coul": 19.851347278615425,
    "D": 0.43503382907980626,
    "DPS": -13.12168432798563,
    "RV": -6.707600338404043
   },
   {
    "E": 9.756540850395016,
    "HV1": 21.384104421051514,
    "HR1": -29.728916473400655,
    "coul": 19.843716045317514,
    "D": 0.3326110855578919,
    "DPS": -13.273759129849777,
    "RV": -5.365012165724439
   },
   {
    "E": 10.051853349699092,
    "HV1": 21.22393355635025,
    "HR1": -32.75847592104411,
    "coul": 19.83762030496161,
    "D": 0.24282838682576732,
    "DPS": -13.410305776507442,
    "RV": -4.133622822352788
   },
   {
    "E": 10.30456473790014,
    "HV1": 21.088135948078236,
    "HR1": -36.272096346251,
    "coul": 19.83281859280571,
    "D": 0.16650110491005704,
    "DPS": -13.528694469963554,
    "RV": -3.0231541420921513
   },
   {
    "E": 10.512279210518887,
    "HV1": 20.977381132502416,
    "HR1": -40.508293124342394,
    "coul": 19.829130759692237,
    "D": 0.10418231641553272,
    "DPS": -13.626890448636294,
    "RV": -2.045918141778817
   },
   {
    "E": 10.673030041205855,
    "HV1": 20.892196151348088,
    "HR1": -45.93131804684808,
    "coul": 19.826424612368616,
    "D": 0.05624176984836052,
    "DPS": -13.703354250575266,
    "RV": -1.2186988888379746
   },
   {
    "E": 10.785298815128922,
    "HV1": 20.8329738217839,
    "HR1": -53.64913719420478,
    "coul": 19.82460659075702,
    "D": 0.022919055681933927,
    "DPS": -13.75697066790816,
    "RV": -0.5665890134996674
   },
   {
    "E": 10.848048659133926,
    "HV1": 20.79996949177615,
    "HR1": -67.67626568077739,
    "coul": 19.823615164448633,
    "D": 0.004353352424746303,
    "DPS": -13.787008067293515,
    "RV": -0.1325302178411167
   }
  ],
  "TOTAL": 0.024080962412361635
 },
 {
  "FACT": 0.07228125681826428,
  "FACT_minus": -0.20645932731741484,
  "D": 0.0001444054824735431,
  "DPS": -0.018384030458615464,
  "RV": -0.02996709581768152,
  "name": "38mK",
  "beta": "+",
  "W0": 10.82828262171576,
  "time": 151.90861582756042,
  "points": [
   {
    "E": 1.000108783183541,
    "HV1": 1341.495610179298,
    "HR1": 16.09698571901821,
    "coul": 1338.3487319408146,
    "D": -40.25900177117762,
    "DPS": -77.7380234613206,
    "RV": -59.6854088204326
   },
   {
    "E": 1.0030039166971183,
    "HV1": 258.3966160813468,
    "HR1": 16.038471164787932,
    "coul": 255.23929023552458,
    "D": -40.0416139296257,
    "DPS": -77.28384666147493,
    "RV": -59.60414154958935
   },
   {
    "E": 1.0178837829543748,
    "HV1": 108.97701595886983,
    "HR1": 15.742110933022216,
    "coul": 105.76699510268068,
    "D": -38.947495787480214,
    "DPS": -75.01703644659548,
    "RV": -59.187731256064886
   },
   {
    "E": 1.0597858186218745,
    "HV1": 62.96241624848639,
    "HR1": 14.944810378979268,
    "coul": 59.612553173285065,
    "D": -36.06250487298837,
    "DPS": -69.19216654969435,
    "RV": -58.03016163268155
   },
   {
    "E": 1.1456029816533264,
    "HV1": 44.05933322280552,
    "HR1": 13.462726936202024,
    "coul": 40.45796739563513,
    "D": -30.938538797646913,
    "DPS": -59.38867913859534,
    "RV": -55.75665295916858
   },
   {
    "E": 1.2881929821464715,
    "HV1": 35.24833244848904,
    "HR1": 11.356837598739615,
    "coul": 31.312853402827567,
    "D": -24.238633560882253,
    "DPS": -47.60613968823221,
    "RV": -52.34028564610602
   },
   {
    "E": 1.4924906026290286,
    "HV1": 30.870869973576568,
    "HR1": 8.897326555034093,
    "coul": 26.590445129180928,
    "D": -17.367751984544004,
    "DPS": -36.71984113844375,
    "RV": -48.242687882282
   },
   {
    "E": 1.7562971201669353,
    "HV1": 28.578897784584907,
    "HR1": 6.3664913213120276,
    "coul": 24.011455765725668,
    "D": -11.470183196602445,
    "DPS": -28.307349331930723,
    "RV": -44.09648509840384
   },
   {
    "E": 2.073591183473554,
    "HV1": 27.29175928819835,
    "HR1": 3.934509231227911,
    "coul": 22.532550841424293,
    "D": -6.977661866129998,
    "DPS": -22.434138407153327,
    "RV": -40.31082588833849
   },
   {
    "E": 2.4372252019605996,
    "HV1": 26.492964938677147,
    "HR1": 1.6634588216519046,
    "coul": 21.645070047371142,
    "D": -3.8083631692905895,
    "DPS": -18.524943282825927,
    "RV": -36.99613218366449
   },
   {
    "E": 2.840173170643872,
    "HV1": 25.932084874134834,
    "HR1": -0.4455922718089372,
    "coul": 21.089671246841323,
    "D": -1.6847898140258923,
    "DPS": -15.972307710320464,
    "RV": -34.09199948588476
   },
   {
    "E": 3.275861085930561,
    "HV1": 25.486829480236874,
    "HR1": -2.4164606278352143,
    "coul": 20.728627604026634,
    "D": -0.3188838686346035,
    "DPS": -14.321686325121433,
    "RV": -31.48999818511373
   },
   {
    "E": 3.7381382495394093,
    "HV1": 25.0975435839223,
    "HR1": -4.279542424839179,
    "coul": 20.485829314458762,
    "D": 0.5225567234815265,
    "DPS": -13.269043707139161,
    "RV": -29.09339133681297
   },
   {
    "E": 4.221165967922615,
    "HV1": 24.73564728413065,
    "HR1": -6.064484643089321,
    "coul": 20.31757487137445,
    "D": 1.01000710864044,
    "DPS": -12.617363259788826,
    "RV": -26.833530473230944
   },
   {
    "E": 4.719319434464103,
    "HV1": 24.388174194332358,
    "HR1": -7.797986059326867,
    "coul": 20.197852619134455,
    "D": 1.2622799672626668,
    "DPS": -12.238545252060675,
    "RV": -24.667887187092187
   },
   {
    "E": 5.227123877188838,
    "HV1": 24.05004885915533,
    "HR1": -9.503666279493704,
    "coul": 20.11065859551473,
    "D": 1.360352245793843,
    "DPS": -12.047718755253213,
    "RV": -22.5732071801638
   },
   {
    "E": 5.739222291026937,
    "HV1": 23.72015659558064,
    "HR1": -11.202667230271302,
    "coul": 20.045844474501706,
    "D": 1.3589040517230588,
    "DPS": -11.98725397285835,
    "RV": -20.53896590692911
   },
   {
    "E": 6.250367006515241,
    "HV1": 23.399312441930828,
    "HR1": -12.914472470338685,
    "coul": 19.9967967986018,
    "D": 1.2947735316609086,
    "DPS": -12.017006613604382,
    "RV": -18.562467724614717
   },
   {
    "E": 6.755427881668403,
    "HV1": 23.089201693973756,
    "HR1": -14.657783404483204,
    "coul": 19.959098112468954,
    "D": 1.1928133963822114,
    "DPS": -12.10832902944833,
    "RV": -16.645553417319167
   },
   {
    "E": 7.249411580939814,
    "HV1": 22.79182707384597,
    "HR1": -16.45144181977162,
    "coul": 19.929731526445607,
    "D": 1.0698444979353836,
    "DPS": -12.240327912407562,
    "RV": -14.792531461700856
   },
   {
    "E": 7.72748794323321,
    "HV1": 22.509224110751536,
    "HR1": -18.31546168463484,
    "coul": 19.906595162955064,
    "D": 0.9372961186766177,
    "DPS": -12.397472298308527,
    "RV": -13.008951710759844
   },
   {
    "E": 8.18502059139952,
    "HV1": 22.24331989607145,
    "HR1": -20.272289887507387,
    "coul": 19.888198306103384,
    "D": 0.8029643040003027,
    "DPS": -12.568027628794859,
    "RV": -11.300932429130322
   },
   {
    "E": 8.617599738142312,
    "HV1": 21.995868653124287,
    "HR1": -22.348492184794534,
    "coul": 19.87346688946605,
    "D": 0.6721848011821158,
    "DPS": -12.743006430579976,
    "RV": -9.674845242161451
   },
   {
    "E": 9.021075690264139,
    "HV1": 21.768428110445942,
    "HR1": -24.577197418256286,
    "coul": 19.861616375849888,
    "D": 0.5486187456985852,
    "DPS": -12.915449800932631,
    "RV": -8.137236307810202
   },
   {
    "E": 9.391591926210559,
    "HV1": 21.562356990040772,
    "HR1": -27.00190408426958,
    "coul": 19.85206711247853,
    "D": 0.4347818073214829,
    "DPS": -13.079925784370323,
    "RV": -6.694916731475771
   },
   {
    "E": 9.725616880498816,
    "HV1": 21.37882278681811,
    "HR1": -29.682829110564303,
    "coul": 19.844387022587185,
    "D": 0.3324026614731256,
    "DPS": -13.23217326191823,
    "RV": -5.355198276546668
   },
   {
    "E": 10.019973754113654,
    "HV1": 21.218813892173486,
    "HR1": -32.70830293941911,
    "coul": 19.83825224263895,
    "D": 0.2426672178095592,
    "DPS": -13.368845663589399,
    "RV": -4.1262919620707095
   },
   {
    "E": 10.27186781266345,
    "HV1": 21.083152819007058,
    "HR1": -36.21708758920074,
    "coul": 19.833419769913014,
    "D": 0.1663858014005819,
    "DPS": -13.487324677965491,
    "RV": -3.017942978840246
   },
   {
    "E": 10.478910768297677,
    "HV1": 20.972508779285796,
    "HR1": -40.44733218258973,
    "coul": 19.829708306859814,
    "D": 0.10410789028263734,
    "DPS": -13.585584163950893,
    "RV": -2.042478858843922
   },
   {
    "E": 10.639142074406447,
    "HV1": 20.887408625824282,
    "HR1": -45.862582706298284,
    "coul": 19.826984816987043,
    "D": 0.05620069602440295,
    "DPS": -13.662091017544872,
    "RV": -1.216690750292028
   },
   {
    "E": 10.751048092353868,
    "HV1": 20.828245072530486,
    "HR1": -53.56913330209941,
    "coul": 19.82515514311496,
    "D": 0.022902073853528267,
    "DPS": -13.715734548318993,
    "RV": -0.5656662780271559
   },
   {
    "E": 10.813595211127025,
    "HV1": 20.795273426525107,
    "HR1": -67.57547371664805,
    "coul": 19.824157361998815,
    "D": 0.0043501016426252025,
    "DPS": -13.745786090832176,
    "RV": -0.1323143983089835
   }
  ],
  "TOTAL": 0.02407453602444084
 },
 {
  "FACT": 0.07926872533926539,
  "FACT_minus": -0.21380834908427362,
  "D": -0.00048245260595589415,
  "DPS": -0.021236227304770657,
  "RV": -0.033338177811187863,
  "name": "38Ca",
  "beta": "+",
  "W0": 11.939596059835349,
  "time": 147.83798956871033,
  "points": [
   {
    "E": 1.0001324583373392,
    "HV1": 1216.3211944988514,
    "HR1": 19.94251568432057,
    "coul": 1212.8811168963082,
    "D": -63.95294983226117,
    "DPS": -119.31686129928738,
    "RV": -80.4810184210506
   },
   {
    "E": 1.0036565295131707,
    "HV1": 234.9093681059618,
    "HR1": 19.855584342580837,
    "coul": 231.456123862545,
    "D": -63.529901291971775,
    "DPS": -118.42985725754664,
    "RV": -80.31799546257733
   },
   {
    "E": 1.0217347198543698,
    "HV1": 99.73119839330788,
    "HR1": 19.417929572943912,
    "coul": 96.21189850208138,
    "D": -61.417617960612645,
    "DPS": -114.03946637859556,
    "RV": -79.48735007764131
   },
   {
    "E": 1.0723566450365811,
    "HV1": 58.355335655770304,
    "HR1": 18.26139200061835,
    "coul": 54.66351173188661,
    "D": -55.979286295958204,
    "DPS": -103.03329843353671,
    "RV": -77.2183055165154
   },
   {
    "E": 1.17490492238768,
    "HV1": 41.594598097810554,
    "HR1": 16.18525563220051,
    "coul": 37.60203161555264,
    "D": -46.76084072464447,
    "DPS": -85.37497398478908,
    "RV": -72.92138393466027
   },
   {
    "E": 1.3427467751588291,
    "HV1": 33.953027917414744,
    "HR1": 13.376470204320794,
    "coul": 29.578387623722147,
    "D": -35.47743468787887,
    "DPS": -65.52012097798368,
    "RV": -66.8106224992196
   },
   {
    "E": 1.5794620631116212,
    "HV1": 30.250541246637784,
    "HR1": 10.266243263376511,
    "coul": 25.501273173310942,
    "D": -24.71293231537466,
    "DPS": -48.43633834665423,
    "RV": -59.93310698665972
   },
   {
    "E": 1.881034157832014,
    "HV1": 28.34939064171232,
    "HR1": 7.2162143276841455,
    "coul": 23.305361624639445,
    "D": -16.057431882281804,
    "DPS": -36.029733005649874,
    "RV": -53.382815888161566
   },
   {
    "E": 2.2400847024286947,
    "HV1": 27.286267496809913,
    "HR1": 4.397093521760387,
    "coul": 22.059228756809674,
    "D": -9.796349490868957,
    "DPS": -27.764848102681132,
    "RV": -47.70773331689232
   },
   {
    "E": 2.6486364426989133,
    "HV1": 26.614213102950174,
    "HR1": 1.8416099219991198,
    "coul": 21.31691471684599,
    "D": -5.540717932605389,
    "DPS": -22.435135809892536,
    "RV": -42.95989425707093
   },
   {
    "E": 3.099133682651235,
    "HV1": 26.123446266869166,
    "HR1": -0.4794471301358887,
    "coul": 20.854700708487535,
    "D": -2.7568355882362123,
    "DPS": -19.01827331305467,
    "RV": -38.969297870130085
   },
   {
    "E": 3.584589431993856,
    "HV1": 25.715133567721598,
    "HR1": -2.6129813294830333,
    "coul": 20.55526852251747,
    "D": -0.9872028698353588,
    "DPS": -16.82301539512934,
    "RV": -35.53052746933431
   },
   {
    "E": 4.098463842328367,
    "HV1": 25.343177903766446,
    "HR1": -4.605410026240319,
    "coul": 20.354383878698204,
    "D": 0.10424361874394239,
    "DPS": -15.41460797707781,
    "RV": -32.475536705608235
   },
   {
    "E": 4.6345163806732,
    "HV1": 24.98693405548319,
    "HR1": -6.497225910334984,
    "coul": 20.215408624662867,
    "D": 0.7487152880110607,
    "DPS": -14.522937681976394,
    "RV": -29.686326697334387
   },
   {
    "E": 5.186697751880429,
    "HV1": 24.63816201979416,
    "HR1": -8.322506951523463,
    "coul": 20.116639238593283,
    "D": 1.1008457011756527,
    "DPS": -13.977763854928295,
    "RV": -27.08664755552016
   },
   {
    "E": 5.749087025901649,
    "HV1": 24.294656061030082,
    "HR1": -10.109995205538924,
    "coul": 20.044768538832074,
    "D": 1.262981700929596,
    "DPS": -13.669027362621149,
    "RV": -24.630019494502978
   },
   {
    "E": 6.315864368515211,
    "HV1": 23.957076323100058,
    "HR1": -11.884496086176222,
    "coul": 19.991379689873657,
    "D": 1.3027750466146324,
    "DPS": -13.523489231231144,
    "RV": -22.289652973050938
   },
   {
    "E": 6.881308813296319,
    "HV1": 23.62735381529861,
    "HR1": -13.668216481170871,
    "coul": 19.95099799339177,
    "D": 1.2650947716982544,
    "DPS": -13.49100011832721,
    "RV": -20.05123576205219
   },
   {
    "E": 7.439812791259322,
    "HV1": 23.307885401882775,
    "HR1": -15.481983302177266,
    "coul": 19.9199718638783,
    "D": 1.1798677493658805,
    "DPS": -13.53630069464162,
    "RV": -17.908145973366
   },
   {
    "E": 7.985907509623938,
    "HV1": 23.001132536038533,
    "HR1": -17.346400592804198,
    "coul": 19.895810200533415,
    "D": 1.0671854361125073,
    "DPS": -13.634008260671651,
    "RV": -15.858411788000227
   },
   {
    "E": 8.51429507273219,
    "HV1": 22.709428771042937,
    "HR1": -19.283053162350907,
    "coul": 19.876778927296208,
    "D": 0.9406256827527908,
    "DPS": -13.765469853515246,
    "RV": -13.902845061623042
   },
   {
    "E": 9.019884478808768,
    "HV1": 22.434895611878886,
    "HR1": -21.31590746716141,
    "coul": 19.861649010973736,
    "D": 0.8094213064779954,
    "DPS": -13.916734116209195,
    "RV": -12.043939724678633
   },
   {
    "E": 9.497829452746736,
    "HV1": 22.179414113464794,
    "HR1": -23.473130664633622,
    "coul": 19.849535401722687,
    "D": 0.6798846567939506,
    "DPS": -14.077210968158827,
    "RV": -10.285264898876857
   },
   {
    "E": 9.943566622838174,
    "HV1": 21.94462436727248,
    "HR1": -25.789685959170153,
    "coul": 19.839791904017446,
    "D": 0.5563505298575907,
    "DPS": -14.23876515986208,
    "RV": -8.631184397007159
   },
   {
    "E": 10.352852916537529,
    "HV1": 21.731938040742705,
    "HR1": -28.311342361767238,
    "coul": 19.83194124360482,
    "D": 0.4418053265554835,
    "DPS": -14.39509050030844,
    "RV": -7.086806218199301
   },
   {
    "E": 10.72180130268378,
    "HV1": 21.542556088788274,
    "HR1": -31.101337225137296,
    "coul": 19.825627757131148,
    "D": 0.3383102188138207,
    "DPS": -14.541270076705745,
    "RV": -5.658119450792307
   },
   {
    "E": 11.046914188440782,
    "HV1": 21.377487506690564,
    "HR1": -34.25231403896139,
    "coul": 19.82058491750971,
    "D": 0.24728787547753353,
    "DPS": -14.673462607612635,
    "RV": -4.352324555749756
   },
   {
    "E": 11.32511391968101,
    "HV1": 21.237567020735806,
    "HR1": -37.90968549380601,
    "coul": 19.816612779788926,
    "D": 0.1697179343891578,
    "DPS": -14.788676288388363,
    "RV": -3.178424061593501
   },
   {
    "E": 11.553769969542934,
    "HV1": 21.12347069181516,
    "HR1": -42.322863204826184,
    "coul": 19.81356219262583,
    "D": 0.10627076778267369,
    "DPS": -14.884604739372453,
    "RV": -2.148249870914649
   },
   {
    "E": 11.730722648482635,
    "HV1": 21.035728907097315,
    "HR1": -47.97709812809977,
    "coul": 19.811323721170176,
    "D": 0.05739892622517796,
    "DPS": -14.95950819918677,
    "RV": -1.2783581940494202
   },
   {
    "E": 11.854304410946392,
    "HV1": 20.974735956279265,
    "HR1": -56.030100267491825,
    "coul": 19.80981991925345,
    "D": 0.02339870247288226,
    "DPS": -15.012129153747729,
    "RV": -0.5939649224997096
   },
   {
    "E": 11.923376528155204,
    "HV1": 20.940747357552237,
    "HR1": -70.67564999694004,
    "coul": 19.808999857170654,
    "D": 0.004445294482305216,
    "DPS": -15.04164245274669,
    "RV": -0.13893019494587344
   }
  ],
  "TOTAL": 0.024211867617350974
 },
 {
  "FACT": 0.07699715735678136,
  "FACT_minus": -0.21151501033848744,
  "D": -0.0002668950672102228,
  "DPS": -0.020300043430681668,
  "RV": -0.03224816316006731,
  "name": "42Sc",
  "beta": "+",
  "W0": 11.57591625188271,
  "time": 143.12104606628418,
  "points": [
   {
    "E": 1.0001244562386111,
    "HV1": 1254.605459165862,
    "HR1": 18.638777744318197,
    "coul": 1251.2582172692082,
    "D": -55.296395193600844,
    "DPS": -104.22636084877828,
    "RV": -73.26752299463966
   },
   {
    "E": 1.0034359949851988,
    "HV1": 242.0886135829576,
    "HR1": 18.562116997400793,
    "coul": 238.72913261551892,
    "D": -54.9538209749336,
    "DPS": -103.50759597249406,
    "RV": -73.13550198656483
   },
   {
    "E": 1.0204347356700871,
    "HV1": 102.55166503646458,
    "HR1": 18.17538863231938,
    "coul": 99.13067178487037,
    "D": -53.238709055012805,
    "DPS": -99.9399322364149,
    "RV": -72.46160574250065
   },
   {
    "E": 1.0681242793323336,
    "HV1": 59.75352175769173,
    "HR1": 17.147269570629028,
    "coul": 56.171012339407824,
    "D": -48.78725265793198,
    "DPS": -90.9216972058558,
    "RV": -70.61038374812587
   },
   {
    "E": 1.165083367389697,
    "HV1": 42.334820622750755,
    "HR1": 15.280150080358288,
    "coul": 38.467837432596845,
    "D": -41.123222682528436,
    "DPS": -76.22099882841103,
    "RV": -67.06358699073857
   },
   {
    "E": 1.3245590854849754,
    "HV1": 34.33488880418921,
    "HR1": 12.713309665260882,
    "coul": 30.101206058539667,
    "D": -31.536679068658387,
    "DPS": -59.32731604938625,
    "RV": -61.93073492974587
   },
   {
    "E": 1.5506117049500312,
    "HV1": 30.427068769983457,
    "HR1": 9.82194141673033,
    "coul": 25.82782916282523,
    "D": -22.175151803659567,
    "DPS": -44.45483365172477,
    "RV": -56.037831382462535
   },
   {
    "E": 1.8398196444881216,
    "HV1": 28.408226954392056,
    "HR1": 6.9431001860600725,
    "coul": 23.516170408336812,
    "D": -14.49010137302956,
    "DPS": -33.439889208318064,
    "RV": -50.31998995542848
   },
   {
    "E": 2.185229831386588,
    "HV1": 27.278396288717126,
    "HR1": 4.24973631554581,
    "coul": 22.200113125621233,
    "D": -8.840206091650364,
    "DPS": -25.993790490832023,
    "RV": -45.2872977940271
   },
   {
    "E": 2.5791193138452,
    "HV1": 26.56907639450905,
    "HR1": 1.7856887221170388,
    "coul": 21.41438537146387,
    "D": -4.955330708930193,
    "DPS": -21.14459031150337,
    "RV": -41.019999326095586
   },
   {
    "E": 3.014095666794608,
    "HV1": 26.058036300987094,
    "HR1": -0.46769470118376394,
    "coul": 20.924392925921296,
    "D": -2.3949911807552753,
    "DPS": -18.017777186599417,
    "RV": -37.38991048740961
   },
   {
    "E": 3.4833024231278595,
    "HV1": 25.6393299017881,
    "HR1": -2.5495479445403,
    "coul": 20.606635971992258,
    "D": -0.7613784578346858,
    "DPS": -16.00439099422154,
    "RV": -34.226581783757595
   },
   {
    "E": 3.9803254314661016,
    "HV1": 25.262780599285275,
    "HR1": -4.5010061823128655,
    "coul": 20.393305123104266,
    "D": 0.24604499072731023,
    "DPS": -14.71441615166362,
    "RV": -31.38696223002759
   },
   {
    "E": 4.499055386254523,
    "HV1": 24.90536993602455,
    "HR1": -6.359033194301914,
    "coul": 20.245645367631482,
    "D": 0.8377792420894199,
    "DPS": -13.902497687831838,
    "RV": -28.770055240545464
   },
   {
    "E": 5.033582185300957,
    "HV1": 24.557451070913004,
    "HR1": -8.155327527753919,
    "coul": 20.14066627819723,
    "D": 1.1563443000428049,
    "DPS": -13.412565530852422,
    "RV": -26.31109166987049
   },
   {
    "E": 5.578131355135009,
    "HV1": 24.215967659200732,
    "HR1": -9.916990069860741,
    "coul": 20.064257029658545,
    "D": 1.296899689737545,
    "DPS": -13.142986438798918,
    "RV": -23.971429190940658
   },
   {
    "E": 6.127034984085045,
    "HV1": 23.881055864221757,
    "HR1": -11.667657966371223,
    "coul": 20.007485711092897,
    "D": 1.322749664539706,
    "DPS": -13.025722762997397,
    "RV": -21.729728264030346
   },
   {
    "E": 6.674727403563726,
    "HV1": 23.55431857906826,
    "HR1": -13.42867259630369,
    "coul": 19.96453931859137,
    "D": 1.2760774133699384,
    "DPS": -13.013949230779291,
    "RV": -19.575546291029358
   },
   {
    "E": 7.215757627297271,
    "HV1": 23.23794440071676,
    "HR1": -15.220186972241642,
    "coul": 19.931538967595234,
    "D": 1.185114801549228,
    "DPS": -13.074598149943355,
    "RV": -17.50506628657604
   },
   {
    "E": 7.744812735628399,
    "HV1": 22.93426122492288,
    "HR1": -17.062247261605943,
    "coul": 19.905837630741708,
    "D": 1.0688612876527197,
    "DPS": -13.183772297065122,
    "RV": -15.518388953392414
   },
   {
    "E": 8.256748121893118,
    "HV1": 22.64551639037552,
    "HR1": -18.975941378159312,
    "coul": 19.88559222296583,
    "D": 0.9401773583854567,
    "DPS": -13.323850276904418,
    "RV": -13.617883773766712
   },
   {
    "E": 8.74662173570445,
    "HV1": 22.37377560915914,
    "HR1": -20.9847551802489,
    "coul": 19.869496190093795,
    "D": 0.807815962061481,
    "DPS": -13.481612389985088,
    "RV": -11.807232237914818
   },
   {
    "E": 9.209730279623331,
    "HV1": 22.120883910607695,
    "HR1": -23.11634922311088,
    "coul": 19.85660850892187,
    "D": 0.6777630869531689,
    "DPS": -13.646997036064825,
    "RV": -10.090919094499917
   },
   {
    "E": 9.641645864520811,
    "HV1": 21.888458307241574,
    "HR1": -25.40510616381021,
    "coul": 19.846242029211904,
    "D": 0.5541282424876532,
    "DPS": -13.81225661658443,
    "RV": -8.474019387066413
   },
   {
    "E": 10.038251998577678,
    "HV1": 21.67789590211893,
    "HR1": -27.896076114426133,
    "coul": 19.837889175899917,
    "D": 0.43974027794035875,
    "DPS": -13.971372882925566,
    "RV": -6.9621949782975685
   },
   {
    "E": 10.395778039477849,
    "HV1": 21.49038868216973,
    "HR1": -30.651539745169686,
    "coul": 19.8311716741295,
    "D": 0.33654898338936,
    "DPS": -14.119644831611607,
    "RV": -5.561864346027902
   },
   {
    "E": 10.710831421773301,
    "HV1": 21.326940327868744,
    "HR1": -33.76277409546838,
    "coul": 19.82580603308989,
    "D": 0.24589764646300538,
    "DPS": -14.253394008650039,
    "RV": -4.280555599298244
   },
   {
    "E": 10.980427112598967,
    "HV1": 21.188382598120658,
    "HR1": -37.37308447535657,
    "coul": 19.821579570283813,
    "D": 0.16870908830079417,
    "DPS": -14.369751513315215,
    "RV": -3.127511982397669
   },
   {
    "E": 11.20201388431056,
    "HV1": 21.075390051354443,
    "HR1": -41.72831348872037,
    "coul": 19.818333625716054,
    "D": 0.10561307920490903,
    "DPS": -14.466503169229851,
    "RV": -2.1147265058719156
   },
   {
    "E": 11.373497236086987,
    "HV1": 20.98849244107326,
    "HR1": -47.30683369685504,
    "coul": 19.815951783882955,
    "D": 0.05703348766641378,
    "DPS": -14.541977202188972,
    "RV": -1.2588335356229996
   },
   {
    "E": 11.493260001822186,
    "HV1": 20.92808389955624,
    "HR1": -55.2500611416388,
    "coul": 19.81435165630992,
    "D": 0.023246952969829496,
    "DPS": -14.594964398490735,
    "RV": -0.5850138194734327
   },
   {
    "E": 11.560197861545056,
    "HV1": 20.894420101467606,
    "HR1": -69.6930572330886,
    "coul": 19.8134790620892,
    "D": 0.004416178308614129,
    "DPS": -14.62467135322236,
    "RV": -0.13683829277869336
   }
  ],
  "TOTAL": 0.02418205569882216
 },
 {
  "FACT": 0.08459380275140387,
  "FACT_minus": -0.21884897766548897,
  "D": -0.0010302963817843702,
  "DPS": -0.02346219670161481,
  "RV": -0.03587083975118935,
  "name": "46V",
  "beta": "+",
  "W0": 12.801300374491964,
  "time": 144.41984391212463,
  "points": [
   {
    "E": 1.0001524062703855,
    "HV1": 1134.389765977867,
    "HR1": 23.207422065883502,
    "coul": 1130.7405399711527,
    "D": -88.45125658962465,
    "DPS": -161.58236302497073,
    "RV": -99.20971865356879
   },
   {
    "E": 1.0042060831164856,
    "HV1": 219.55968449634986,
    "HR1": 23.091904640006714,
    "coul": 215.8949459147409,
    "D": -87.77097855111717,
    "DPS": -160.16461619523173,
    "RV": -98.95359585019378
   },
   {
    "E": 1.0249682364410078,
    "HV1": 93.7203797669736,
    "HR1": 22.513246475851656,
    "coul": 89.97815964912215,
    "D": -84.39724294567051,
    "DPS": -153.19602648370116,
    "RV": -97.65416519864297
   },
   {
    "E": 1.0828353748634991,
    "HV1": 55.40042762224018,
    "HR1": 21.00653940347539,
    "coul": 51.458459737757536,
    "D": -75.8824101732929,
    "DPS": -136.07996268115917,
    "RV": -94.15142143882164
   },
   {
    "E": 1.1990386061843343,
    "HV1": 40.05650056568984,
    "HR1": 18.37649514780269,
    "coul": 35.77484986112441,
    "D": -61.984787209606225,
    "DPS": -109.65438064345679,
    "RV": -87.69682570161885
   },
   {
    "E": 1.3870484705501698,
    "HV1": 33.18320923318309,
    "HR1": 14.950217179041054,
    "coul": 28.48446600289726,
    "D": -45.82596614989617,
    "DPS": -81.43110680243866,
    "RV": -78.87814514781584
   },
   {
    "E": 1.6491865089048299,
    "HV1": 29.91571350174206,
    "HR1": 11.301986133419637,
    "coul": 24.8232421677504,
    "D": -31.216425285184734,
    "DPS": -58.38906026294875,
    "RV": -69.3844005115918
   },
   {
    "E": 1.9800453084120053,
    "HV1": 28.260047680815717,
    "HR1": 7.843778633046926,
    "coul": 22.870220858440664,
    "D": -20.003317787307736,
    "DPS": -42.374495753345805,
    "RV": -60.700545199775895
   },
   {
    "E": 2.3713128042969456,
    "HV1": 27.33373721632877,
    "HR1": 4.73129541519341,
    "coul": 21.769617420922543,
    "D": -12.176580929603858,
    "DPS": -32.043857682792606,
    "RV": -53.42403470250093
   },
   {
    "E": 2.814468184672185,
    "HV1": 26.736632572315653,
    "HR1": 1.965645448441586,
    "coul": 21.11710636684692,
    "D": -6.989144774141504,
    "DPS": -25.523374755080123,
    "RV": -47.50230907511554
   },
   {
    "E": 3.301600601787414,
    "HV1": 26.285546076399907,
    "HR1": -0.5094458941432245,
    "coul": 20.712105651586448,
    "D": -3.6502196717373114,
    "DPS": -21.39594353536177,
    "RV": -42.644075847098996
   },
   {
    "E": 3.8254271626375966,
    "HV1": 25.896625386109378,
    "HR1": -2.7598643605308455,
    "coul": 20.450302575013446,
    "D": -1.5452973591365589,
    "DPS": -18.75836079050938,
    "RV": -38.54980302355924
   },
   {
    "E": 4.3791142458872665,
    "HV1": 25.532274784422377,
    "HR1": -4.844577865652324,
    "coul": 20.274922128200767,
    "D": -0.24752067914167442,
    "DPS": -17.063204580460937,
    "RV": -34.98671027755185
   },
   {
    "E": 4.956110411252633,
    "HV1": 25.17675437713637,
    "HR1": -6.8123158139946485,
    "coul": 20.15371636242066,
    "D": 0.5262895027952466,
    "DPS": -15.978930216126754,
    "RV": -31.793796249627963
   },
   {
    "E": 5.550035110395346,
    "HV1": 24.82471258881789,
    "HR1": -8.702643097927186,
    "coul": 20.067639177020453,
    "D": 0.9607992344876726,
    "DPS": -15.300494423310974,
    "RV": -28.86624092002051
   },
   {
    "E": 6.154618598246981,
    "HV1": 24.475679692338005,
    "HR1": -10.548054039323247,
    "coul": 20.005037700128483,
    "D": 1.176035272750626,
    "DPS": -14.897295567952511,
    "RV": -26.13829450870348
   },
   {
    "E": 6.76367936809584,
    "HV1": 24.131378985075976,
    "HR1": -12.376008625723214,
    "coul": 19.95855295254371,
    "D": 1.25028969146452,
    "DPS": -14.68348257425318,
    "RV": -23.56989486407886
   },
   {
    "E": 7.371127024207038,
    "HV1": 23.794403089848668,
    "HR1": -14.210671607402437,
    "coul": 19.92340385751091,
    "D": 1.2349843022302183,
    "DPS": -14.600879270731507,
    "RV": -21.13738013061142
   },
   {
    "E": 7.970981787694394,
    "HV1": 23.467565857774975,
    "HR1": -16.074389599903057,
    "coul": 19.89640425498312,
    "D": 1.1641738403866575,
    "DPS": -14.608951029857932,
    "RV": -18.827396881990484
   },
   {
    "E": 8.55740457755983,
    "HV1": 23.153593892332587,
    "HR1": -17.98902229365188,
    "coul": 19.875382008916272,
    "D": 1.060606756795757,
    "DPS": -14.678748598476188,
    "RV": -16.63302838049787
   },
   {
    "E": 9.124733536066358,
    "HV1": 22.85499011659736,
    "HR1": -19.97727189358974,
    "coul": 19.858825861622556,
    "D": 0.9396059574787503,
    "DPS": -14.789147201490257,
    "RV": -14.551388962433553
   },
   {
    "E": 9.667524142717076,
    "HV1": 22.573984172110872,
    "HR1": -22.064185524485897,
    "coul": 19.84566513984114,
    "D": 0.8115718522374673,
    "DPS": -14.924445068689215,
    "RV": -12.582166032260199
   },
   {
    "E": 10.180590890525865,
    "HV1": 22.312525702128244,
    "HR1": -24.279070006711603,
    "coul": 19.83512908124093,
    "D": 0.6836113055679256,
    "DPS": -15.07278935986779,
    "RV": -10.726773216473614
   },
   {
    "E": 10.659049039840957,
    "HV1": 22.072297677299275,
    "HR1": -26.658195444076636,
    "coul": 19.82665508023571,
    "D": 0.5606079760488095,
    "DPS": -15.225119470839928,
    "RV": -8.987905624061117
   },
   {
    "E": 11.098355324888072,
    "HV1": 21.854737898730356,
    "HR1": -29.248950275998144,
    "coul": 19.819827688319016,
    "D": 0.4459324407989861,
    "DPS": -15.374442389852591,
    "RV": -7.369375501499266
   },
   {
    "E": 11.494346734698157,
    "HV1": 21.66106259123942,
    "HR1": -32.116728074233095,
    "coul": 19.81433736700297,
    "D": 0.3419177233384835,
    "DPS": -15.515326500774174,
    "RV": -5.876169785270497
   },
   {
    "E": 11.843276667088087,
    "HV1": 21.492289058649458,
    "HR1": -35.357253239396,
    "coul": 19.80995218617391,
    "D": 0.25018042683005276,
    "DPS": -15.64354252911384,
    "RV": -4.51472559571293
   },
   {
    "E": 12.141847893167238,
    "HV1": 21.349255986381003,
    "HR1": -39.12069101018179,
    "coul": 19.806498174403867,
    "D": 0.17183912864160314,
    "DPS": -15.755805902356048,
    "RV": -3.293484984141637
   },
   {
    "E": 12.387241907414476,
    "HV1": 21.232640802978388,
    "HR1": -43.66450277190514,
    "coul": 19.803845567170267,
    "D": 0.10766357820285695,
    "DPS": -15.849590654303858,
    "RV": -2.2239034928438604
   },
   {
    "E": 12.577144499209924,
    "HV1": 21.142973853749776,
    "HR1": -49.48945419573632,
    "coul": 19.80189916072401,
    "D": 0.05817658573263046,
    "DPS": -15.922995133632838,
    "RV": -1.3223496044861396
   },
   {
    "E": 12.709768710098507,
    "HV1": 21.08064874950843,
    "HR1": -57.79000772544194,
    "coul": 19.80059158372478,
    "D": 0.023722622085391533,
    "DPS": -15.974646823745982,
    "RV": -0.6141017577693081
   },
   {
    "E": 12.783894253621249,
    "HV1": 21.045919980332645,
    "HR1": -72.89238753597316,
    "coul": 19.799878533605543,
    "D": 0.004507545648458063,
    "DPS": -16.003644973895675,
    "RV": -0.1436332019662034
   }
  ],
  "TOTAL": 0.024230469916815336
 },
 {
  "FACT": 0.09151286527154523,
  "FACT_minus": -0.22475205115402358,
  "D": -0.0018267422080242505,
  "DPS": -0.026414746972041613,
  "RV": -0.03911398044545759,
  "name": "50Mn",
  "beta": "+",
  "W0": 13.940247920274592,
  "time": 147.85455656051636,
  "points": [
   {
    "E": 1.0001809035862836,
    "HV1": 1041.792057706316,
    "HR1": 27.90214646152597,
    "coul": 1037.8870013427772,
    "D": -130.77666910173176,
    "DPS": -233.56789029610306,
    "RV": -127.62587317251952
   },
   {
    "E": 1.0049906647893863,
    "HV1": 202.23937040011054,
    "HR1": 27.738347132777097,
    "coul": 198.31537755676652,
    "D": -129.56293578345623,
    "DPS": -231.07177456570668,
    "RV": -127.19518330255067
   },
   {
    "E": 1.029570084092488,
    "HV1": 86.97581348574006,
    "HR1": 26.923659097549347,
    "coul": 82.95782359821949,
    "D": -123.60144769218766,
    "DPS": -218.92378368272972,
    "RV": -125.02288856164735
   },
   {
    "E": 1.0976319635195348,
    "HV1": 52.13286879503521,
    "HR1": 24.845731897708784,
    "coul": 47.8768786342031,
    "D": -108.97031536491289,
    "DPS": -189.92613063214648,
    "RV": -119.27179491210303
   },
   {
    "E": 1.2326970637122874,
    "HV1": 38.40542340135763,
    "HR1": 21.35364401210201,
    "coul": 33.75792549509141,
    "D": -86.2892106341834,
    "DPS": -147.43114324843793,
    "RV": -109.05004347901249
   },
   {
    "E": 1.4479892701011916,
    "HV1": 32.40088073352883,
    "HR1": 17.02228656335076,
    "coul": 27.293329837692553,
    "D": -61.63130618925713,
    "DPS": -104.98697332953122,
    "RV": -95.77952050524489
   },
   {
    "E": 1.7439669909486124,
    "HV1": 29.61530389410044,
    "HR1": 12.629546161447946,
    "coul": 24.093601716352868,
    "D": -40.78650351191487,
    "DPS": -72.53061296551843,
    "RV": -82.24604283728648
   },
   {
    "E": 2.1134630957971248,
    "HV1": 28.22481484780887,
    "HR1": 8.631358784149759,
    "coul": 22.4060156471655,
    "D": -25.659244597193897,
    "DPS": -51.13011331430044,
    "RV": -70.43689302640534
   },
   {
    "E": 2.5470858403853365,
    "HV1": 27.44226661831736,
    "HR1": 5.14276490501579,
    "coul": 21.462497996898197,
    "D": -15.532666507312324,
    "DPS": -37.83355862914464,
    "RV": -60.90492082597219
   },
   {
    "E": 3.0357038379896544,
    "HV1": 26.921313689183574,
    "HR1": 2.1131953058199624,
    "coul": 20.90606031975482,
    "D": -9.013047934791372,
    "DPS": -29.645873765353315,
    "RV": -53.37574922959561
   },
   {
    "E": 3.5709896847803964,
    "HV1": 26.508542983218796,
    "HR1": -0.5527365515085427,
    "coul": 20.56189083110617,
    "D": -4.894062289344903,
    "DPS": -24.53929624580291,
    "RV": -47.353424078294935
   },
   {
    "E": 4.1452893597215335,
    "HV1": 26.136531700244618,
    "HR1": -2.9467165597276037,
    "coul": 20.33992691250687,
    "D": -2.322746873953234,
    "DPS": -21.29828691980174,
    "RV": -42.3930260530825
   },
   {
    "E": 4.751385493174954,
    "HV1": 25.776863869284995,
    "HR1": -5.144161204858766,
    "coul": 20.191469266973296,
    "D": -0.7395579552576309,
    "DPS": -19.214358505314305,
    "RV": -38.166477351060614
   },
   {
    "E": 5.382314079082528,
    "HV1": 25.419032892691707,
    "HR1": -7.204344070854852,
    "coul": 20.088982561275586,
    "D": 0.21277284557387388,
    "DPS": -17.86987962709738,
    "RV": -34.45135623362524
   },
   {
    "E": 6.0312531544226164,
    "HV1": 25.060737738584745,
    "HR1": -9.17374248041381,
    "coul": 20.016255987466526,
    "D": 0.7610387836616335,
    "DPS": -17.011701297501478,
    "RV": -31.102879084637664
   },
   {
    "E": 6.691468123312383,
    "HV1": 24.703325045718163,
    "HR1": -11.089524568387391,
    "coul": 19.963394008542828,
    "D": 1.0498025674512397,
    "DPS": -16.481105709419207,
    "RV": -28.028758148356435
   },
   {
    "E": 7.356296037412021,
    "HV1": 24.34961991072149,
    "HR1": -12.98242988894046,
    "coul": 19.924157796864122,
    "D": 1.1720197610206669,
    "DPS": -16.17510592425324,
    "RV": -25.170877361677597
   },
   {
    "E": 8.019155374885312,
    "HV1": 24.00289341109119,
    "HR1": -14.879027835078864,
    "coul": 19.894499003920973,
    "D": 1.1881023939904993,
    "DPS": -16.024680758899464,
    "RV": -22.49298706517212
   },
   {
    "E": 8.673572108656378,
    "HV1": 23.666381699671188,
    "HR1": -16.80352403640451,
    "coul": 19.871722257837998,
    "D": 1.137753228075271,
    "DPS": -15.982199172085767,
    "RV": -19.97275005528992
   },
   {
    "E": 9.313215928282036,
    "HV1": 23.343075795150266,
    "HR1": -18.779310503802062,
    "coul": 19.853991309010922,
    "D": 1.0473508521962744,
    "DPS": -16.013930598301364,
    "RV": -17.596700327246808
   },
   {
    "E": 9.931942501604532,
    "HV1": 23.03564419500105,
    "HR1": -20.830451706804585,
    "coul": 19.840029290113605,
    "D": 0.9346009046109299,
    "DPS": -16.09544559501195,
    "RV": -15.357087636033757
   },
   {
    "E": 10.523838952365837,
    "HV1": 22.746419481240697,
    "HR1": -22.983312430697033,
    "coul": 19.82893197332508,
    "D": 0.8114980161431903,
    "DPS": -16.208707274360613,
    "RV": -13.249928568726368
   },
   {
    "E": 11.083270550522279,
    "HV1": 22.477414217801787,
    "HR1": -25.268590236391887,
    "coul": 19.820048639579046,
    "D": 0.6862342902820934,
    "DPS": -16.340181134311,
    "RV": -11.273831845816543
   },
   {
    "E": 11.604927140433478,
    "HV1": 22.230348634616206,
    "HR1": -27.724151777199317,
    "coul": 19.812904436418854,
    "D": 0.5644435704380841,
    "DPS": -16.479575923742285,
    "RV": -9.429330761742598
   },
   {
    "E": 12.083868180687789,
    "HV1": 22.006681380365293,
    "HR1": -30.399365852596233,
    "coul": 19.807148792535198,
    "D": 0.4500219533512435,
    "DPS": -16.618986190049775,
    "RV": -7.718565315911961
   },
   {
    "E": 12.515565507728608,
    "HV1": 21.807639149625654,
    "HR1": -33.36226492092091,
    "coul": 19.802520554045163,
    "D": 0.3456746694022399,
    "DPS": -16.752297097996195,
    "RV": -6.145233240395094
   },
   {
    "E": 12.895943107517436,
    "HV1": 21.63424331588641,
    "HR1": -36.71234600618175,
    "coul": 19.798824072567342,
    "D": 0.2532840988695971,
    "DPS": -16.874764672079237,
    "RV": -4.714792061720487
   },
   {
    "E": 13.22141331636395,
    "HV1": 21.48733287791154,
    "HR1": -40.605595844394145,
    "coul": 19.79591260882926,
    "D": 0.1741594073091201,
    "DPS": -16.982716142405316,
    "RV": -3.4349653048361914
   },
   {
    "E": 13.488909011995363,
    "HV1": 21.367583587074087,
    "HR1": -45.30933788062901,
    "coul": 19.79367672087946,
    "D": 0.10920678517092501,
    "DPS": -17.073334478329933,
    "RV": -2.316724264921818
   },
   {
    "E": 13.695911633221494,
    "HV1": 21.275523298114635,
    "HR1": -51.34334677752476,
    "coul": 19.792036120832883,
    "D": 0.059045585067394435,
    "DPS": -17.144503491268054,
    "RV": -1.3761879124597705
   },
   {
    "E": 13.840476309507627,
    "HV1": 21.211543076263933,
    "HR1": -59.94711540101426,
    "coul": 19.790933995800692,
    "D": 0.024086526936760517,
    "DPS": -17.194698283015054,
    "RV": -0.6386836657223791
   },
   {
    "E": 13.921274903142345,
    "HV1": 21.17589503313701,
    "HR1": -75.60913972813798,
    "coul": 19.790332987904307,
    "D": 0.0045776770702418475,
    "DPS": -17.222917904840326,
    "RV": -0.14936738809291186
   }
  ],
  "TOTAL": 0.024157395646021776
 },
 {
  "FACT": 0.0986251702905905,
  "FACT_minus": -0.23013478774589385,
  "D": -0.002738611346742202,
  "DPS": -0.02951345391927779,
  "RV": -0.042391593017681764,
  "name": "54Co",
  "beta": "+",
  "W0": 15.133829629199827,
  "time": 149.60427713394165,
  "points": [
   {
    "E": 1.000213371811376,
    "HV1": 959.8387396914922,
    "HR1": 33.28550276160155,
    "coul": 955.6870742534086,
    "D": -189.67287157463113,
    "DPS": -332.3884360814559,
    "RV": -162.08212429040884
   },
   {
    "E": 1.0058838540289619,
    "HV1": 186.93988933291607,
    "HR1": 33.05593171507219,
    "coul": 182.76529927192087,
    "D": -187.55940281587277,
    "DPS": -328.1128880515244,
    "RV": -161.38858717871392
   },
   {
    "E": 1.034788385940613,
    "HV1": 81.05988985695234,
    "HR1": 31.923270824226794,
    "coul": 76.7722947439236,
    "D": -177.29172193747715,
    "DPS": -307.536804711651,
    "RV": -157.91336595377186
   },
   {
    "E": 1.114251418906984,
    "HV1": 49.31924094423417,
    "HR1": 29.099635104973697,
    "coul": 44.75111086032869,
    "D": -152.8627839141384,
    "DPS": -259.9506897198749,
    "RV": -148.8927865624852
   },
   {
    "E": 1.2699599987918755,
    "HV1": 37.03659069146381,
    "HR1": 24.542852561652563,
    "coul": 32.02292306666407,
    "D": -117.02872039647205,
    "DPS": -193.99918639822263,
    "RV": -133.4630417231189
   },
   {
    "E": 1.5144380657028407,
    "HV1": 31.798588360165226,
    "HR1": 19.166567741211487,
    "coul": 26.284168250111904,
    "D": -80.65959740440513,
    "DPS": -132.48570176763312,
    "RV": -114.44017054199922
   },
   {
    "E": 1.8460363516255938,
    "HV1": 29.427799889983618,
    "HR1": 13.965492599998024,
    "coul": 23.483090753547057,
    "D": -51.86347588984171,
    "DPS": -88.34994017583884,
    "RV": -96.02386345137666
   },
   {
    "E": 2.2558798598054848,
    "HV1": 28.25898445940684,
    "HR1": 9.40728911438694,
    "coul": 22.02102218424246,
    "D": -32.03260657289905,
    "DPS": -60.643739200281075,
    "RV": -80.63348591646881
   },
   {
    "E": 2.7336172856710226,
    "HV1": 27.592763709650374,
    "HR1": 5.540410319078881,
    "coul": 21.209280677370632,
    "D": -19.252508299647488,
    "DPS": -44.005220835252764,
    "RV": -68.61392495770228
   },
   {
    "E": 3.2695805096600488,
    "HV1": 27.130838149116602,
    "HR1": 2.250575112790306,
    "coul": 20.73272449427101,
    "D": -11.235818340175022,
    "DPS": -33.98369514615175,
    "RV": -59.358489564272254
   },
   {
    "E": 3.855050279116099,
    "HV1": 26.745657323993452,
    "HR1": -0.6012071042700413,
    "coul": 20.438830468500235,
    "D": -6.254600104239952,
    "DPS": -27.816203334805643,
    "RV": -52.109593736683486
   },
   {
    "E": 4.481997688500082,
    "HV1": 26.38377393185004,
    "HR1": -3.133888120527797,
    "coul": 20.249658618044496,
    "D": -3.1728960879413606,
    "DPS": -23.92751691508277,
    "RV": -46.249431945891935
   },
   {
    "E": 5.142804252096423,
    "HV1": 26.024459584892814,
    "HR1": -5.439715364198056,
    "coul": 20.12329948301773,
    "D": -1.2791186513549446,
    "DPS": -21.428734651201577,
    "RV": -41.341184150761144
   },
   {
    "E": 5.830070066424503,
    "HV1": 25.661536385170447,
    "HR1": -7.588528223965668,
    "coul": 20.036147509518297,
    "D": -0.1330069188382389,
    "DPS": -19.807533981156954,
    "RV": -37.09416243053732
   },
   {
    "E": 6.536505983393056,
    "HV1": 25.295199386860446,
    "HR1": -9.633632387331977,
    "coul": 19.97434253321528,
    "D": 0.5387202192440291,
    "DPS": -18.758510144928007,
    "RV": -33.31996993933233
   },
   {
    "E": 7.254885924189474,
    "HV1": 24.92826586160565,
    "HR1": -11.616766548600424,
    "coul": 19.929439939974618,
    "D": 0.907432487443034,
    "DPS": -18.092677434115537,
    "RV": -29.897751036279715
   },
   {
    "E": 7.978038731718492,
    "HV1": 24.56444291294205,
    "HR1": -13.57185414668098,
    "coul": 19.89612296136699,
    "D": 1.0820004107354246,
    "DPS": -17.688725212798555,
    "RV": -26.750165207478393
   },
   {
    "E": 8.698865229624369,
    "HV1": 24.207537596075824,
    "HR1": -15.527787025083944,
    "coul": 19.870945056477733,
    "D": 1.1325512434469736,
    "DPS": -17.466095183185274,
    "RV": -23.827679679454945
   },
   {
    "E": 9.410371088213306,
    "HV1": 23.861114270292422,
    "HR1": -17.510560100103678,
    "coul": 19.851613275050745,
    "D": 1.1048744047156183,
    "DPS": -17.369637433641937,
    "RV": -21.09855049168536
   },
   {
    "E": 10.105709373196659,
    "HV1": 23.5283651410542,
    "HR1": -19.54503737130356,
    "coul": 19.836566425257324,
    "D": 1.0292540197965063,
    "DPS": -17.360571648494016,
    "RV": -18.542500208915552
   },
   {
    "E": 10.778228715401907,
    "HV1": 23.21208111592454,
    "HR1": -21.65659112600974,
    "coul": 19.82471939207007,
    "D": 0.9259568965039278,
    "DPS": -17.410987105254765,
    "RV": -16.146749217830465
   },
   {
    "E": 11.421524321459579,
    "HV1": 22.91466782765886,
    "HR1": -23.872851656366947,
    "coul": 19.815304009029095,
    "D": 0.8086906148688429,
    "DPS": -17.50039204286586,
    "RV": -13.903538701117608
   },
   {
    "E": 12.029489847600969,
    "HV1": 22.63817979986726,
    "HR1": -26.2258535674275,
    "coul": 19.807767626260627,
    "D": 0.6868133050388383,
    "DPS": -17.613486954716702,
    "RV": -11.808605739051508
   },
   {
    "E": 12.596368670231675,
    "HV1": 22.384359659453835,
    "HR1": -28.755000250654142,
    "coul": 19.80170704568693,
    "D": 0.5667650068310179,
    "DPS": -17.7386906404876,
    "RV": -9.8602791978662
   },
   {
    "E": 13.116803422931696,
    "HV1": 22.15467626636906,
    "HR1": -31.511568723079222,
    "coul": 19.796824650037927,
    "D": 0.45300677529448485,
    "DPS": -17.86714222563606,
    "RV": -8.058999729977586
   },
   {
    "E": 13.585882899591038,
    "HV1": 21.95035911730853,
    "HR1": -34.566136281774384,
    "coul": 19.792898765145512,
    "D": 0.3486441594151396,
    "DPS": -17.992012048869455,
    "RV": -6.40715876886743
   },
   {
    "E": 13.999185590700725,
    "HV1": 21.772428101413357,
    "HR1": -38.02184013284619,
    "coul": 19.789763339181473,
    "D": 0.2558455307322405,
    "DPS": -18.108017956086154,
    "RV": -4.909223510015928
   },
   {
    "E": 14.35281925514836,
    "HV1": 21.621718502826386,
    "HR1": -42.04028601492377,
    "coul": 19.787293842602487,
    "D": 0.1761252420228613,
    "DPS": -18.21108146205975,
    "RV": -3.572191908527583
   },
   {
    "E": 14.643456072675672,
    "HV1": 21.4989014871829,
    "HR1": -46.89831806378171,
    "coul": 19.785397405129654,
    "D": 0.11053644806926241,
    "DPS": -18.298081441176986,
    "RV": -2.406545050832374
   },
   {
    "E": 14.868363216973165,
    "HV1": 21.40450034761578,
    "HR1": -53.13406328053312,
    "coul": 19.784005900130484,
    "D": 0.05980253720935812,
    "DPS": -18.366677617226873,
    "RV": -1.4281429891845023
   },
   {
    "E": 15.025430252548398,
    "HV1": 21.338902176819023,
    "HR1": -62.03048992493313,
    "coul": 19.7830711223961,
    "D": 0.02440565054818971,
    "DPS": -18.41518595004662,
    "RV": -0.6623362780511062
   },
   {
    "E": 15.113215964618892,
    "HV1": 21.30235580152028,
    "HR1": -78.23275929072429,
    "coul": 19.782561375206853,
    "D": 0.004639393216416479,
    "DPS": -18.442500825373312,
    "RV": -0.15487574410931115
   }
  ],
  "TOTAL": 0.023981512006888736
 },
 {
  "FACT": 0.10929031181845858,
  "FACT_minus": -0.23705735957598464,
  "D": -0.004268815432544841,
  "DPS": -0.03426638083362355,
  "RV": -0.04720112884341051,
  "name": "62Ga",
  "beta": "+",
  "W0": 16.96690580283971,
  "time": 149.4926724433899,
  "points": [
   {
    "E": 1.0002684242983508,
    "HV1": 856.5962652816087,
    "HR1": 42.47640714022989,
    "coul": 852.1013387781054,
    "D": -315.95957664813784,
    "DPS": -541.2874010734906,
    "RV": -224.81517839738294
   },
   {
    "E": 1.0073965845691182,
    "HV1": 167.71646344002005,
    "HR1": 42.10891618512159,
    "coul": 163.19167917244718,
    "D": -311.41786862717584,
    "DPS": -532.3325293005211,
    "RV": -223.50737549395726
   },
   {
    "E": 1.0435771896573345,
    "HV1": 73.69890000240795,
    "HR1": 40.32006033817317,
    "coul": 69.02861922067076,
    "D": -289.75522664455514,
    "DPS": -490.0392619944516,
    "RV": -217.02554472025244
   },
   {
    "E": 1.1418795873518737,
    "HV1": 45.90785637145981,
    "HR1": 36.02364021488655,
    "coul": 40.88768914528646,
    "D": -240.76460179412652,
    "DPS": -397.14515964698285,
    "RV": -200.73564082215574
   },
   {
    "E": 1.3307625462507755,
    "HV1": 35.463963184516274,
    "HR1": 29.513354260239428,
    "coul": 29.917350658488385,
    "D": -174.83080136836406,
    "DPS": -279.11274034150983,
    "RV": -174.49150784914016
   },
   {
    "E": 1.6208984560611246,
    "HV1": 31.182467187419817,
    "HR1": 22.37413674964662,
    "coul": 25.08130689139696,
    "D": -114.34306519496873,
    "DPS": -179.5607472296485,
    "RV": -144.50028135722138
   },
   {
    "E": 2.0072836924555615,
    "HV1": 29.31280413691592,
    "HR1": 15.902925889192744,
    "coul": 22.76540580731275,
    "D": -70.60636850043005,
    "DPS": -114.16624081006808,
    "RV": -117.47393690265038
   },
   {
    "E": 2.4787385927214545,
    "HV1": 28.40221724447632,
    "HR1": 10.507478636815891,
    "coul": 21.57266842230129,
    "D": -42.504085893492885,
    "DPS": -75.69495151893842,
    "RV": -96.12782483749075
   },
   {
    "E": 3.0237249212041446,
    "HV1": 27.865840650121193,
    "HR1": 6.09269899585251,
    "coul": 20.916168847106086,
    "D": -25.256572351661035,
    "DPS": -53.57710688274071,
    "RV": -80.13316826447719
   },
   {
    "E": 3.631896047929003,
    "HV1": 27.465759846686932,
    "HR1": 2.4332445756346925,
    "coul": 20.532857006863775,
    "D": -14.787911062301934,
    "DPS": -40.622289115466785,
    "RV": -68.19258365121577
   },
   {
    "E": 4.293984553944927,
    "HV1": 27.10595554284591,
    "HR1": -0.6792674121214046,
    "coul": 20.2972922451397,
    "D": -8.41847989410416,
    "DPS": -32.783425652995085,
    "RV": -59.071570735961174
   },
   {
    "E": 5.00139734852649,
    "HV1": 26.749644262081482,
    "HR1": -3.4050632356473263,
    "coul": 20.14601112950865,
    "D": -4.523578521138665,
    "DPS": -27.884005062129233,
    "RV": -51.857204307602395
   },
   {
    "E": 5.745895785710165,
    "HV1": 26.385111968744404,
    "HR1": -5.861107255697722,
    "coul": 20.045115978590836,
    "D": -2.1379267837980613,
    "DPS": -24.74161144875329,
    "RV": -45.934023392469165
   },
   {
    "E": 6.51940196391432,
    "HV1": 26.011187163503816,
    "HR1": -8.132453251086103,
    "coul": 19.97560020534111,
    "D": -0.6858499755445693,
    "DPS": -22.69257673564181,
    "RV": -40.90192275987225
   },
   {
    "E": 7.313900509833307,
    "HV1": 25.630915203246236,
    "HR1": -10.282108852421132,
    "coul": 19.92633882480928,
    "D": 0.18066648334162572,
    "DPS": -21.34898818651965,
    "RV": -36.50379294455323
   },
   {
    "E": 8.121402979991622,
    "HV1": 25.248770544149142,
    "HR1": -12.358245798726715,
    "coul": 19.890568636507087,
    "D": 0.6756587987727247,
    "DPS": -20.474487961303517,
    "RV": -32.574345899372624
   },
   {
    "E": 8.933951593402673,
    "HV1": 24.86943916443237,
    "HR1": -14.399238739332699,
    "coul": 19.864038264852674,
    "D": 0.9331575302155948,
    "DPS": -19.919275575728587,
    "RV": -29.00664618005903
   },
   {
    "E": 9.743647345387236,
    "HV1": 24.497311889894238,
    "HR1": -16.437211112854957,
    "coul": 19.843995019259673,
    "D": 1.038578945914552,
    "DPS": -19.584945756465284,
    "RV": -25.730886574768704
   },
   {
    "E": 10.542693089647974,
    "HV1": 24.13630187951072,
    "HR1": -18.50063998707547,
    "coul": 19.8286091639909,
    "D": 1.0472620011873925,
    "DPS": -19.40476403784453,
    "RV": -22.701070297770528
   },
   {
    "E": 11.323445582511559,
    "HV1": 23.789808036959496,
    "HR1": -20.616428179487816,
    "coul": 19.81663572444773,
    "D": 0.9956060768913719,
    "DPS": -19.332194663230936,
    "RV": -19.8866653831279
   },
   {
    "E": 12.078472537671772,
    "HV1": 23.46074097329468,
    "HR1": -22.81175894930248,
    "coul": 19.807209819903683,
    "D": 0.9078831114371331,
    "DPS": -19.333994093835397,
    "RV": -17.26736315791279
   },
   {
    "E": 12.800611983182382,
    "HV1": 23.15157240041383,
    "HR1": -25.1160162559653,
    "coul": 19.799719437556238,
    "D": 0.8004772841744189,
    "DPS": -19.385917873929536,
    "RV": -14.829780994168368
   },
   {
    "E": 13.48303197767124,
    "HV1": 22.864389866599623,
    "HR1": -27.563089873299003,
    "coul": 19.793724411520383,
    "D": 0.6845679153353861,
    "DPS": -19.46997290978828,
    "RV": -12.565397059826589
   },
   {
    "E": 14.119289226324415,
    "HV1": 22.60094884350296,
    "HR1": -30.1945184004855,
    "coul": 19.78890369104079,
    "D": 0.5678539548714439,
    "DPS": -19.572612052328783,
    "RV": -10.469283299846175
   },
   {
    "E": 14.703385454161074,
    "HV1": 22.362719018010313,
    "HR1": -33.06423339975897,
    "coul": 19.785020344020722,
    "D": 0.4556786088647096,
    "DPS": -19.683519879318382,
    "RV": -8.539377932818493
   },
   {
    "E": 15.229820612368169,
    "HV1": 22.150923924723713,
    "HR1": -36.24635550190421,
    "coul": 19.781897925832208,
    "D": 0.35177252312391016,
    "DPS": -19.794779390303354,
    "RV": -6.776154104981447
   },
   {
    "E": 15.693642154517349,
    "HV1": 21.966574078160974,
    "HR1": -39.84909338621824,
    "coul": 19.779404283078463,
    "D": 0.2587506863236352,
    "DPS": -19.900290333894,
    "RV": -5.182627937865462
   },
   {
    "E": 16.090489753317993,
    "HV1": 21.81049416734218,
    "HR1": -44.04188393828492,
    "coul": 19.777440318953076,
    "D": 0.17844792240233126,
    "DPS": -19.99535779804758,
    "RV": -3.7647356114262345
   },
   {
    "E": 16.416634976489494,
    "HV1": 21.683344967837524,
    "HR1": -49.11484267298985,
    "coul": 19.775932136580593,
    "D": 0.11214695520786626,
    "DPS": -20.076398801317225,
    "RV": -2.532239689805996
   },
   {
    "E": 16.6690157626177,
    "HV1": 21.585640508718036,
    "HR1": -55.63168085470997,
    "coul": 19.774825531323508,
    "D": 0.06073370848690168,
    "DPS": -20.140732817611223,
    "RV": -1.5006132529237264
   },
   {
    "E": 16.845267285903702,
    "HV1": 21.517760305596312,
    "HR1": -64.93597491214848,
    "coul": 19.774082150935744,
    "D": 0.02480192282042081,
    "DPS": -20.18643420963157,
    "RV": -0.6952074430776509
   },
   {
    "E": 16.943774590364733,
    "HV1": 21.47994727571952,
    "HR1": -81.89128635690128,
    "coul": 19.77367677838394,
    "D": 0.004716398324528098,
    "DPS": -20.212238437508454,
    "RV": -0.1625124871254866
   }
  ],
  "TOTAL": 0.023553986708879676
 },
 {
  "FACT": 0.1229251535663844,
  "FACT_minus": -0.2441715763491389,
  "D": -0.0064818858848371816,
  "DPS": -0.04050222785657735,
  "RV": -0.053170498854364444,
  "name": "74Rb",
  "beta": "+",
  "W0": 19.3851690888993,
  "time": 147.17495107650757,
  "points": [
   {
    "E": 1.0003506645499813,
    "HV1": 750.4557652615259,
    "HR1": 56.31153856728566,
    "coul": 745.5606989684817,
    "D": -567.6327314973782,
    "DPS": -951.3120757917989,
    "RV": -326.8779660596794
   },
   {
    "E": 1.0096523124861452,
    "HV1": 148.03091081414829,
    "HR1": 55.67578101337147,
    "coul": 143.09532161260566,
    "D": -556.6786821793554,
    "DPS": -930.3690325496077,
    "RV": -324.22118705966795
   },
   {
    "E": 1.0565710753543933,
    "HV1": 66.27457552699019,
    "HR1": 52.64157319664325,
    "coul": 61.144778982346956,
    "D": -505.82248268429385,
    "DPS": -834.142959154646,
    "RV": -311.26534306848856
   },
   {
    "E": 1.181952322905391,
    "HV1": 42.60447848055627,
    "HR1": 45.7261060859914,
    "coul": 37.02783066830362,
    "D": -398.7443632066059,
    "DPS": -637.5887177010427,
    "RV": -280.17283250142907
   },
   {
    "E": 1.4167458372713067,
    "HV1": 34.069108447734294,
    "HR1": 36.08095320644355,
    "coul": 27.865738769368708,
    "D": -270.12126351367834,
    "DPS": -414.9097938737425,
    "RV": -233.93192948630835
   },
   {
    "E": 1.76804341499609,
    "HV1": 30.74918611618864,
    "HR1": 26.40332961971432,
    "coul": 23.93554565111671,
    "D": -165.81715829055952,
    "DPS": -248.827705091229,
    "RV": -185.7909696774689
   },
   {
    "E": 2.2265304339190712,
    "HV1": 29.3610024593431,
    "HR1": 18.252054063428467,
    "coul": 22.092828916640816,
    "D": -97.77443634845892,
    "DPS": -150.12321316954495,
    "RV": -145.79351130222867
   },
   {
    "E": 2.7785774082588546,
    "HV1": 28.686271388527985,
    "HR1": 11.808839559373094,
    "coul": 21.15688345674588,
    "D": -57.19003201611392,
    "DPS": -95.95858988620955,
    "RV": -116.0448464587505
   },
   {
    "E": 3.4114788376018974,
    "HV1": 28.260962847165487,
    "HR1": 6.731013442201057,
    "coul": 20.646127024800663,
    "D": -33.51368044756721,
    "DPS": -66.19309620591397,
    "RV": -94.67601024326389
   },
   {
    "E": 4.1141608708266615,
    "HV1": 27.90796903149251,
    "HR1": 2.633163181075322,
    "coul": 20.349479069988124,
    "D": -19.618913294593963,
    "DPS": -49.248875252396196,
    "RV": -79.20539039767303
   },
   {
    "E": 4.8766806674300796,
    "HV1": 27.56192819423594,
    "HR1": -0.7848508213505092,
    "coul": 20.167775529707882,
    "D": -11.344823766483154,
    "DPS": -39.17238131381738,
    "RV": -67.67049675076976
   },
   {
    "E": 5.689701590772277,
    "HV1": 27.20185410646578,
    "HR1": -3.735261127281446,
    "coul": 20.051333167996837,
    "D": -6.34668104011619,
    "DPS": -32.93298025766994,
    "RV": -58.7348892777186
   },
   {
    "E": 6.544153170713456,
    "HV1": 26.824412273234806,
    "HR1": -6.365276316482377,
    "coul": 19.9737834932078,
    "D": -3.2981993352478485,
    "DPS": -28.94250841012536,
    "RV": -51.535988001496776
   },
   {
    "E": 7.431047200792073,
    "HV1": 26.433005637970467,
    "HR1": -8.778217604313392,
    "coul": 19.920404461410524,
    "D": -1.4353269547902094,
    "DPS": -26.331760874204047,
    "RV": -45.52588396678206
   },
   {
    "E": 8.341396151795275,
    "HV1": 26.033239321016865,
    "HR1": -11.04859264045531,
    "coul": 19.88260402728955,
    "D": -0.3076528171633748,
    "DPS": -24.602137371820763,
    "RV": -40.35618296059445
   },
   {
    "E": 9.266194392138221,
    "HV1": 25.631047279004832,
    "HR1": -13.232129971016631,
    "coul": 19.855169509619365,
    "D": 0.3567164414275109,
    "DPS": -23.45429028473516,
    "RV": -35.80330490427144
   },
   {
    "E": 10.196437436635552,
    "HV1": 25.231957050801185,
    "HR1": -15.37239971471733,
    "coul": 19.834829000351114,
    "D": 0.7256858907115684,
    "DPS": -22.700789742656596,
    "RV": -31.721875883225188
   },
   {
    "E": 11.123164216471801,
    "HV1": 24.84084555668165,
    "HR1": -17.50528073727686,
    "coul": 19.819466273935202,
    "D": 0.905153952604943,
    "DPS": -22.21978072860753,
    "RV": -28.0159759805799
   },
   {
    "E": 12.037513200975855,
    "HV1": 24.46190358904078,
    "HR1": -19.662126874396627,
    "coul": 19.807675787913286,
    "D": 0.9632081136079536,
    "DPS": -21.929370330842488,
    "RV": -24.62138352245252
   },
   {
    "E": 12.930786597025959,
    "HV1": 24.098683711312326,
    "HR1": -21.872201176738155,
    "coul": 19.798501777943354,
    "D": 0.9443914554651224,
    "DPS": -21.772908542254005,
    "RV": -21.494536968241626
   },
   {
    "E": 13.794518830839475,
    "HV1": 23.75417589262177,
    "HR1": -24.164783750865226,
    "coul": 19.79128058993088,
    "D": 0.8783002262256531,
    "DPS": -21.710215837019934,
    "RV": -18.60561441239016
   },
   {
    "E": 14.62054668916509,
    "HV1": 23.43088668231561,
    "HR1": -26.571291410520956,
    "coul": 19.785542777667526,
    "D": 0.7848723309448636,
    "DPS": -21.71217766336424,
    "RV": -15.93416234974146
   },
   {
    "E": 15.40107920915769,
    "HV1": 23.13091209856699,
    "HR1": -29.127768001713463,
    "coul": 19.7809508092228,
    "D": 0.6777028712493778,
    "DPS": -21.757311564259734,
    "RV": -13.466327396416704
   },
   {
    "E": 16.12876585397634,
    "HV1": 22.856000931225218,
    "HR1": -31.878235519436934,
    "coul": 19.777258551060232,
    "D": 0.5661595831360584,
    "DPS": -21.829527335169157,
    "RV": -11.193119732033495
   },
   {
    "E": 16.79676180544419,
    "HV1": 22.607608036736863,
    "HR1": -34.87971728837247,
    "coul": 19.774284393349596,
    "D": 0.45675442530797183,
    "DPS": -21.916630222455183,
    "RV": -9.10936692011076
   },
   {
    "E": 17.39878941016912,
    "HV1": 22.38693837615579,
    "HR1": -38.21046511829792,
    "coul": 19.771893110824802,
    "D": 0.3540458897461552,
    "DPS": -22.009299650795025,
    "RV": -7.213164120291798
   },
   {
    "E": 17.92919497030608,
    "HV1": 22.194982930917686,
    "HR1": -41.98460451598431,
    "coul": 19.769983435021114,
    "D": 0.2612402485257045,
    "DPS": -22.100380114154827,
    "RV": -5.505732578648843
   },
   {
    "E": 18.383000203530976,
    "HV1": 22.03254765783156,
    "HR1": -46.38071252990373,
    "coul": 19.768479436123773,
    "D": 0.18059648951901996,
    "DPS": -22.184382028561078,
    "RV": -3.9916969226600267
   },
   {
    "E": 18.75594785262615,
    "HV1": 21.900276510445032,
    "HR1": -51.704397678750524,
    "coul": 19.76732449748112,
    "D": 0.11370112018916656,
    "DPS": -22.257127262094627,
    "RV": -2.6799312777102027
   },
   {
    "E": 19.04454128441621,
    "HV1": 21.79866929468643,
    "HR1": -58.549240912451125,
    "coul": 19.76647709239593,
    "D": 0.0616551070829492,
    "DPS": -22.31549697755558,
    "RV": -1.5854228188916928
   },
   {
    "E": 19.246079910168156,
    "HV1": 21.728094289333836,
    "HR1": -68.32958005804579,
    "coul": 19.765907840239947,
    "D": 0.025199826849189685,
    "DPS": -22.357254373936048,
    "RV": -0.7334877428765492
   },
   {
    "E": 19.3587194597379,
    "HV1": 21.688785953603595,
    "HR1": -86.16395940997067,
    "coul": 19.76559742361482,
    "D": 0.0047942925385716356,
    "DPS": -22.38093018755671,
    "RV": -0.17137216222494345
   }
  ],
  "TOTAL": 0.02277054097060542
 }
]
